Fibonacci-Lucas SIC-POVMs

We present a conjectured family of SIC-POVMs which have an additional symmetry group whose size is growing with the dimension. The symmetry group is related to Fibonacci numbers, while the dimension is related to Lucas numbers. The conjecture is supported by exact solutions for dimensions d=4,8,19,48,124,323, as well as a numerical solution for dimension d=844.

==> fiducial19e_FibonacciLucas.txt <==
w5:=sqrt(5);
r1:=sqrt(-19);
b1:=sqrt(-(2*sqrt(5)+1));
t:=cos(Pi/19);

fid19:=[
    1/2*(95*w5 - 95),
    (160*w5 - 800)*r1*b1*t^8 + (16*w5 + 560)*r1*b1*t^7 + (-192*w5 + 
        1280)*r1*b1*t^6 + (-64*w5 - 880)*r1*b1*t^5 + (6*w5 - 550)*r1*b1*t^4 + 
        (57*w5 + 375)*r1*b1*t^3 + (36*w5 + 40)*r1*b1*t^2 + 1/4*(-39*w5 - 
        145)*r1*b1*t + 1/4*(-5*w5 + 5)*r1*b1 + (-288*w5 + 160)*r1*t^8 + (-208*w5
        + 400)*r1*t^7 + (592*w5 - 400)*r1*t^6 + (376*w5 - 840)*r1*t^5 + (-390*w5
        + 230)*r1*t^4 + (-219*w5 + 555)*r1*t^3 + 88*w5*r1*t^2 + 1/4*(179*w5 - 
        435)*r1*t + 1/2*(-7*w5 - 15)*r1 + (1760*w5 - 2400)*b1*t^8 + (-2064*w5 + 
        3920)*b1*t^7 + (-3232*w5 + 4960)*b1*t^6 + (3496*w5 - 6840)*b1*t^5 + 
        (1886*w5 - 3470)*b1*t^4 + (-1683*w5 + 3435)*b1*t^3 + (-374*w5 + 
        890)*b1*t^2 + 1/4*(761*w5 - 1625)*b1*t + 1/4*(15*w5 - 55)*b1 + (-608*w5 
        + 3040)*t^8 + (912*w5 - 4560)*t^7 + (912*w5 - 4560)*t^6 + (-1824*w5 + 
        7600)*t^5 + (-190*w5 + 1710)*t^4 + (1121*w5 - 3705)*t^3 - 152*w5*t^2 + 
        1/4*(-741*w5 + 1805)*t + 19*w5,
    (-160*w5 - 480)*r1*b1*t^8 + (48*w5 + 400)*r1*b1*t^7 + (272*w5 + 
        880)*r1*b1*t^6 + (-16*w5 - 720)*r1*b1*t^5 + (-116*w5 - 540)*r1*b1*t^4 + 
        (-43*w5 + 395)*r1*b1*t^3 + 1/2*(w5 + 235)*r1*b1*t^2 + 1/2*(37*w5 - 
        125)*r1*b1*t + 1/8*(-7*w5 - 5)*r1*b1 + (-352*w5 + 480)*r1*t^8 + (-144*w5
        + 80)*r1*t^7 + (528*w5 - 720)*r1*t^6 + (296*w5 - 200)*r1*t^5 + (-216*w5 
        + 280)*r1*t^4 + (-165*w5 + 165)*r1*t^3 + 1/2*(45*w5 - 25)*r1*t^2 + 
        1/2*(43*w5 - 115)*r1*t + 1/8*(-w5 - 35)*r1 + (2720*w5 - 5920)*b1*t^8 + 
        (-1712*w5 + 3440)*b1*t^7 + (-4848*w5 + 10480)*b1*t^6 + (2624*w5 - 
        4960)*b1*t^5 + (2644*w5 - 5540)*b1*t^4 + (-1103*w5 + 1815)*b1*t^3 + 
        1/2*(-829*w5 + 1545)*b1*t^2 + 1/2*(197*w5 - 165)*b1*t + 1/8*(63*w5 - 
        155)*b1 + (608*w5 - 3040)*t^8 + (-304*w5 + 1520)*t^7 + (-912*w5 + 
        4560)*t^6 + (456*w5 - 2280)*t^5 + (304*w5 - 1520)*t^4 + (-285*w5 + 
        1045)*t^3 + 1/2*(95*w5 - 475)*t^2 + 1/2*(133*w5 - 285)*t + 1/8*(-171*w5 
        + 855),
    (-288*w5 + 160)*r1*b1*t^8 + (256*w5 - 320)*r1*b1*t^7 + (528*w5 - 
        80)*r1*b1*t^6 + (-420*w5 + 580)*r1*b1*t^5 + (-312*w5 - 120)*r1*b1*t^4 + 
        (212*w5 - 340)*r1*b1*t^3 + (66*w5 + 60)*r1*b1*t^2 + 1/4*(-135*w5 + 
        255)*r1*b1*t + 1/8*(-47*w5 - 5)*r1*b1 + (928*w5 - 800)*r1*t^8 + (-64*w5 
        - 640)*r1*t^7 + (-1696*w5 + 1440)*r1*t^6 + (84*w5 + 1100)*r1*t^5 + 
        (916*w5 - 740)*r1*t^4 + (-30*w5 - 530)*r1*t^3 + (-136*w5 + 70)*r1*t^2 + 
        1/4*(11*w5 + 245)*r1*t + 1/8*(17*w5 + 75)*r1 + (1312*w5 - 4000)*b1*t^8 +
        (-544*w5 + 2400)*b1*t^7 + (-3152*w5 + 8720)*b1*t^6 + (700*w5 - 
        3580)*b1*t^5 + (2448*w5 - 6240)*b1*t^4 + (-188*w5 + 1500)*b1*t^3 + 
        (-639*w5 + 1545)*b1*t^2 + 1/4*(-15*w5 - 705)*b1*t + 1/8*(323*w5 - 
        855)*b1 + (608*w5 - 3040)*t^8 + (-1824*w5 + 3040)*t^7 + (-1216*w5 + 
        6080)*t^6 + (2964*w5 - 4180)*t^5 + (836*w5 - 4180)*t^4 + (-1330*w5 + 
        1330)*t^3 + (-171*w5 + 1045)*t^2 + 1/4*(551*w5 - 95)*t + 1/8*(-133*w5 - 
        95),
    (-64*w5 + 320)*r1*b1*t^8 + (48*w5 + 80)*r1*b1*t^7 + (144*w5 - 720)*r1*b1*t^6
        + (-96*w5 - 80)*r1*b1*t^5 + (-90*w5 + 490)*r1*b1*t^4 + (66*w5 - 
        10)*r1*b1*t^3 + 1/2*(19*w5 - 215)*r1*b1*t^2 + 1/4*(-77*w5 + 85)*r1*b1*t 
        + (4*w5 + 5)*r1*b1 + (-704*w5 + 960)*r1*t^8 + (400*w5 + 240)*r1*t^7 + 
        (1248*w5 - 1760)*r1*t^6 + (-576*w5 - 560)*r1*t^5 + (-690*w5 + 
        1090)*r1*t^4 + (224*w5 + 360)*r1*t^3 + 1/2*(263*w5 - 555)*r1*t^2 + 
        1/4*(-87*w5 - 225)*r1*t + 1/4*(-27*w5 + 75)*r1 + (-704*w5 + 960)*b1*t^8 
        + (-592*w5 + 1360)*b1*t^7 + (1584*w5 - 2160)*b1*t^6 + (904*w5 - 
        2200)*b1*t^5 + (-1130*w5 + 1610)*b1*t^4 + (-394*w5 + 1090)*b1*t^3 + 
        1/2*(629*w5 - 1065)*b1*t^2 + 1/4*(203*w5 - 795)*b1*t + 1/2*(-87*w5 + 
        205)*b1 + (1216*w5 - 6080)*t^8 + (-1520*w5 + 1520)*t^7 + (-2432*w5 + 
        12160)*t^6 + (2584*w5 - 2280)*t^5 + (1710*w5 - 7790)*t^4 + (-1216*w5 + 
        760)*t^3 + 1/2*(-1007*w5 + 3515)*t^2 + 1/4*(513*w5 + 95)*t + 1/4*(133*w5
        - 285),
    128*w5*r1*b1*t^8 + (16*w5 - 80)*r1*b1*t^7 + (-352*w5 + 160)*r1*b1*t^6 + 
        (-4*w5 + 100)*r1*b1*t^5 + (292*w5 - 260)*r1*b1*t^4 + (-11*w5 - 
        45)*r1*b1*t^3 + 1/2*(-137*w5 + 205)*r1*b1*t^2 + 1/4*(11*w5 + 45)*r1*b1*t
        + 1/8*(15*w5 - 35)*r1*b1 + (192*w5 + 960)*r1*t^8 + (-176*w5 + 
        240)*r1*t^7 + (-368*w5 - 2000)*r1*t^6 + (284*w5 - 220)*r1*t^5 + (260*w5 
        + 1260)*r1*t^4 + (-133*w5 - 35)*r1*t^3 + 1/2*(-155*w5 - 465)*r1*t^2 + 
        1/4*(43*w5 + 165)*r1*t + 1/8*(43*w5 + 25)*r1 + (-832*w5 + 2240)*b1*t^8 +
        (176*w5 - 240)*b1*t^7 + (1728*w5 - 5120)*b1*t^6 + (-324*w5 + 580)*b1*t^5
        + (-988*w5 + 3420)*b1*t^4 + (229*w5 - 485)*b1*t^3 + 1/2*(173*w5 - 
        1065)*b1*t^2 + 1/4*(-229*w5 + 485)*b1*t + 1/8*(25*w5 + 35)*b1 + 
        2432*w5*t^8 + (304*w5 - 1520)*t^7 + (-5168*w5 + 1520)*t^6 + (-836*w5 + 
        2660)*t^5 + (3420*w5 - 1900)*t^4 + (627*w5 - 1235)*t^3 + 1/2*(-1425*w5 +
        1045)*t^2 + 1/4*(-437*w5 + 285)*t + 1/8*(133*w5 + 95),
    (-320*w5 + 320)*r1*b1*t^8 + (-112*w5 + 240)*r1*b1*t^7 + (584*w5 - 
        520)*r1*b1*t^6 + (236*w5 - 380)*r1*b1*t^5 + (-326*w5 + 230)*r1*b1*t^4 + 
        (-144*w5 + 160)*r1*b1*t^3 + 1/2*(101*w5 - 25)*r1*b1*t^2 + (24*w5 - 
        20)*r1*b1*t + 1/8*(29*w5 - 45)*r1*b1 - 2560*r1*t^8 + (-80*w5 + 
        720)*r1*t^7 + (200*w5 + 4600)*r1*t^6 + (76*w5 - 1020)*r1*t^5 + (-290*w5 
        - 2510)*r1*t^4 + (16*w5 + 360)*r1*t^3 + 1/2*(201*w5 + 835)*r1*t^2 + 
        1/2*(-33*w5 - 35)*r1*t + 1/8*(-25*w5 - 95)*r1 + (960*w5 - 3520)*b1*t^8 +
        (-112*w5 - 400)*b1*t^7 + (-1976*w5 + 6840)*b1*t^6 + (-204*w5 + 
        1660)*b1*t^5 + (1314*w5 - 4210)*b1*t^4 + (376*w5 - 1480)*b1*t^3 + 
        1/2*(-569*w5 + 1605)*b1*t^2 + (-86*w5 + 290)*b1*t + 1/8*(-31*w5 + 
        215)*b1 + (1520*w5 - 1520)*t^7 + (-760*w5 + 760)*t^6 + (-2204*w5 + 
        1900)*t^5 + (950*w5 - 950)*t^4 + (836*w5 - 380)*t^3 + 1/2*(-589*w5 + 
        665)*t^2 + 1/2*(-133*w5 - 95)*t + 1/8*(95*w5 - 95),
    (-736*w5 + 1120)*r1*b1*t^8 + (176*w5 - 240)*r1*b1*t^7 + (1336*w5 - 
        2040)*r1*b1*t^6 + (-252*w5 + 300)*r1*b1*t^5 + (-748*w5 + 1180)*r1*b1*t^4
        + (96*w5 - 80)*r1*b1*t^3 + (136*w5 - 240)*r1*b1*t^2 + 1/2*(-13*w5 + 
        5)*r1*b1*t + (-3*w5 + 10)*r1*b1 + (-288*w5 + 160)*r1*t^8 + (176*w5 - 
        240)*r1*t^7 + (536*w5 - 600)*r1*t^6 + (-388*w5 + 500)*r1*t^5 + (-304*w5 
        + 640)*r1*t^4 + (254*w5 - 310)*r1*t^3 + (51*w5 - 195)*r1*t^2 + (-47*w5 +
        55)*r1*t + (864*w5 - 5600)*b1*t^8 + (-304*w5 + 1520)*b1*t^7 + (-1544*w5 
        + 10120)*b1*t^6 + (588*w5 - 2460)*b1*t^5 + (732*w5 - 5420)*b1*t^4 + 
        (-344*w5 + 1160)*b1*t^3 + (-44*w5 + 820)*b1*t^2 + 1/2*(67*w5 - 195)*b1*t
        + 1/2*(-31*w5 + 25)*b1 + (-608*w5 + 3040)*t^8 + (-304*w5 + 1520)*t^7 + 
        (1976*w5 - 6840)*t^6 + (532*w5 - 2660)*t^5 + (-1824*w5 + 4560)*t^4 + 
        (-266*w5 + 1330)*t^3 + (551*w5 - 855)*t^2 + (38*w5 - 190)*t + 
        1/2*(-95*w5 + 95),
    640*r1*b1*t^8 + (-96*w5 + 160)*r1*b1*t^7 + (-8*w5 - 1400)*r1*b1*t^6 + 
        (188*w5 - 300)*r1*b1*t^5 + (-22*w5 + 1030)*r1*b1*t^4 + (-99*w5 + 
        155)*r1*b1*t^3 + (28*w5 - 280)*r1*b1*t^2 + 1/4*(43*w5 - 75)*r1*b1*t + 
        1/8*(-49*w5 + 145)*r1*b1 + (512*w5 + 640)*r1*t^8 + (64*w5 - 640)*r1*t^7 
        + (-1000*w5 - 920)*r1*t^6 + (-132*w5 + 980)*r1*t^5 + (614*w5 + 
        330)*r1*t^4 + (81*w5 - 465)*r1*t^3 + (-112*w5 - 20)*r1*t^2 + 1/4*(-47*w5
        + 295)*r1*t + 1/8*(-7*w5 + 15)*r1 + (-2240*w5 + 4160)*b1*t^8 + (64*w5 - 
        640)*b1*t^7 + (4952*w5 - 9240)*b1*t^6 + (-172*w5 + 1340)*b1*t^5 + 
        (-3462*w5 + 6310)*b1*t^4 + (101*w5 - 725)*b1*t^3 + (798*w5 - 
        1330)*b1*t^2 + 1/4*(-17*w5 + 265)*b1*t + 1/8*(-189*w5 + 85)*b1 + 
        (-3648*w5 + 6080)*t^8 + (1824*w5 - 3040)*t^7 + (6840*w5 - 12920)*t^6 + 
        (-2812*w5 + 4940)*t^5 + (-4066*w5 + 8930)*t^4 + (1121*w5 - 2185)*t^3 + 
        (798*w5 - 2090)*t^2 + 1/4*(-247*w5 + 855)*t + 1/8*(-247*w5 + 855),
    (384*w5 - 640)*r1*b1*t^8 + (64*w5 - 320)*r1*b1*t^7 + (-728*w5 + 
        1240)*r1*b1*t^6 + (-68*w5 + 500)*r1*b1*t^5 + (416*w5 - 720)*r1*b1*t^4 + 
        (6*w5 - 190)*r1*b1*t^3 + (-69*w5 + 115)*r1*b1*t^2 + 1/4*(17*w5 + 
        15)*r1*b1*t + 1/4*(13*w5 - 5)*r1*b1 + (32*w5 - 160)*r1*t^7 + (-40*w5 + 
        360)*r1*t^6 + (-20*w5 + 260)*r1*t^5 + (100*w5 - 580)*r1*t^4 + (-28*w5 - 
        100)*r1*t^3 + (-68*w5 + 250)*r1*t^2 + 1/4*(69*w5 + 35)*r1*t + 1/4*(37*w5
        - 85)*r1 + (-256*w5 + 2560)*b1*t^8 + (704*w5 - 960)*b1*t^7 + (392*w5 - 
        4680)*b1*t^6 + (-1308*w5 + 2060)*b1*t^5 + (-184*w5 + 2600)*b1*t^4 + 
        (626*w5 - 1130)*b1*t^3 + (46*w5 - 460)*b1*t^2 + 1/4*(-163*w5 + 395)*b1*t
        + 1/4*(-67*w5 + 195)*b1 + (-608*w5 + 3040)*t^7 + (760*w5 - 760)*t^6 + 
        (1140*w5 - 5700)*t^5 + (-1140*w5 + 1140)*t^4 + (-608*w5 + 3040)*t^3 + 
        (437*w5 - 475)*t^2 + 1/4*(209*w5 - 1425)*t + 1/4*(-133*w5 + 285),
    (-384*w5 + 640)*r1*b1*t^8 + (-64*w5 + 320)*r1*b1*t^7 + (728*w5 - 
        1240)*r1*b1*t^6 + (68*w5 - 500)*r1*b1*t^5 + (-416*w5 + 720)*r1*b1*t^4 + 
        (-6*w5 + 190)*r1*b1*t^3 + (69*w5 - 115)*r1*b1*t^2 + 1/4*(-17*w5 - 
        15)*r1*b1*t + 1/4*(-13*w5 + 5)*r1*b1 + (32*w5 - 160)*r1*t^7 + (-40*w5 + 
        360)*r1*t^6 + (-20*w5 + 260)*r1*t^5 + (100*w5 - 580)*r1*t^4 + (-28*w5 - 
        100)*r1*t^3 + (-68*w5 + 250)*r1*t^2 + 1/4*(69*w5 + 35)*r1*t + 1/4*(37*w5
        - 85)*r1 + (256*w5 - 2560)*b1*t^8 + (-704*w5 + 960)*b1*t^7 + (-392*w5 + 
        4680)*b1*t^6 + (1308*w5 - 2060)*b1*t^5 + (184*w5 - 2600)*b1*t^4 + 
        (-626*w5 + 1130)*b1*t^3 + (-46*w5 + 460)*b1*t^2 + 1/4*(163*w5 - 
        395)*b1*t + 1/4*(67*w5 - 195)*b1 + (-608*w5 + 3040)*t^7 + (760*w5 - 
        760)*t^6 + (1140*w5 - 5700)*t^5 + (-1140*w5 + 1140)*t^4 + (-608*w5 + 
        3040)*t^3 + (437*w5 - 475)*t^2 + 1/4*(209*w5 - 1425)*t + 1/4*(-133*w5 + 
        285),
    -640*r1*b1*t^8 + (96*w5 - 160)*r1*b1*t^7 + (8*w5 + 1400)*r1*b1*t^6 + 
        (-188*w5 + 300)*r1*b1*t^5 + (22*w5 - 1030)*r1*b1*t^4 + (99*w5 - 
        155)*r1*b1*t^3 + (-28*w5 + 280)*r1*b1*t^2 + 1/4*(-43*w5 + 75)*r1*b1*t + 
        1/8*(49*w5 - 145)*r1*b1 + (512*w5 + 640)*r1*t^8 + (64*w5 - 640)*r1*t^7 +
        (-1000*w5 - 920)*r1*t^6 + (-132*w5 + 980)*r1*t^5 + (614*w5 + 330)*r1*t^4
        + (81*w5 - 465)*r1*t^3 + (-112*w5 - 20)*r1*t^2 + 1/4*(-47*w5 + 295)*r1*t
        + 1/8*(-7*w5 + 15)*r1 + (2240*w5 - 4160)*b1*t^8 + (-64*w5 + 640)*b1*t^7 
        + (-4952*w5 + 9240)*b1*t^6 + (172*w5 - 1340)*b1*t^5 + (3462*w5 - 
        6310)*b1*t^4 + (-101*w5 + 725)*b1*t^3 + (-798*w5 + 1330)*b1*t^2 + 
        1/4*(17*w5 - 265)*b1*t + 1/8*(189*w5 - 85)*b1 + (-3648*w5 + 6080)*t^8 + 
        (1824*w5 - 3040)*t^7 + (6840*w5 - 12920)*t^6 + (-2812*w5 + 4940)*t^5 + 
        (-4066*w5 + 8930)*t^4 + (1121*w5 - 2185)*t^3 + (798*w5 - 2090)*t^2 + 
        1/4*(-247*w5 + 855)*t + 1/8*(-247*w5 + 855),
    (736*w5 - 1120)*r1*b1*t^8 + (-176*w5 + 240)*r1*b1*t^7 + (-1336*w5 + 
        2040)*r1*b1*t^6 + (252*w5 - 300)*r1*b1*t^5 + (748*w5 - 1180)*r1*b1*t^4 +
        (-96*w5 + 80)*r1*b1*t^3 + (-136*w5 + 240)*r1*b1*t^2 + 1/2*(13*w5 - 
        5)*r1*b1*t + (3*w5 - 10)*r1*b1 + (-288*w5 + 160)*r1*t^8 + (176*w5 - 
        240)*r1*t^7 + (536*w5 - 600)*r1*t^6 + (-388*w5 + 500)*r1*t^5 + (-304*w5 
        + 640)*r1*t^4 + (254*w5 - 310)*r1*t^3 + (51*w5 - 195)*r1*t^2 + (-47*w5 +
        55)*r1*t + (-864*w5 + 5600)*b1*t^8 + (304*w5 - 1520)*b1*t^7 + (1544*w5 -
        10120)*b1*t^6 + (-588*w5 + 2460)*b1*t^5 + (-732*w5 + 5420)*b1*t^4 + 
        (344*w5 - 1160)*b1*t^3 + (44*w5 - 820)*b1*t^2 + 1/2*(-67*w5 + 195)*b1*t 
        + 1/2*(31*w5 - 25)*b1 + (-608*w5 + 3040)*t^8 + (-304*w5 + 1520)*t^7 + 
        (1976*w5 - 6840)*t^6 + (532*w5 - 2660)*t^5 + (-1824*w5 + 4560)*t^4 + 
        (-266*w5 + 1330)*t^3 + (551*w5 - 855)*t^2 + (38*w5 - 190)*t + 
        1/2*(-95*w5 + 95),
    (320*w5 - 320)*r1*b1*t^8 + (112*w5 - 240)*r1*b1*t^7 + (-584*w5 + 
        520)*r1*b1*t^6 + (-236*w5 + 380)*r1*b1*t^5 + (326*w5 - 230)*r1*b1*t^4 + 
        (144*w5 - 160)*r1*b1*t^3 + 1/2*(-101*w5 + 25)*r1*b1*t^2 + (-24*w5 + 
        20)*r1*b1*t + 1/8*(-29*w5 + 45)*r1*b1 - 2560*r1*t^8 + (-80*w5 + 
        720)*r1*t^7 + (200*w5 + 4600)*r1*t^6 + (76*w5 - 1020)*r1*t^5 + (-290*w5 
        - 2510)*r1*t^4 + (16*w5 + 360)*r1*t^3 + 1/2*(201*w5 + 835)*r1*t^2 + 
        1/2*(-33*w5 - 35)*r1*t + 1/8*(-25*w5 - 95)*r1 + (-960*w5 + 3520)*b1*t^8 
        + (112*w5 + 400)*b1*t^7 + (1976*w5 - 6840)*b1*t^6 + (204*w5 - 
        1660)*b1*t^5 + (-1314*w5 + 4210)*b1*t^4 + (-376*w5 + 1480)*b1*t^3 + 
        1/2*(569*w5 - 1605)*b1*t^2 + (86*w5 - 290)*b1*t + 1/8*(31*w5 - 215)*b1 +
        (1520*w5 - 1520)*t^7 + (-760*w5 + 760)*t^6 + (-2204*w5 + 1900)*t^5 + 
        (950*w5 - 950)*t^4 + (836*w5 - 380)*t^3 + 1/2*(-589*w5 + 665)*t^2 + 
        1/2*(-133*w5 - 95)*t + 1/8*(95*w5 - 95),
    -128*w5*r1*b1*t^8 + (-16*w5 + 80)*r1*b1*t^7 + (352*w5 - 160)*r1*b1*t^6 + 
        (4*w5 - 100)*r1*b1*t^5 + (-292*w5 + 260)*r1*b1*t^4 + (11*w5 + 
        45)*r1*b1*t^3 + 1/2*(137*w5 - 205)*r1*b1*t^2 + 1/4*(-11*w5 - 45)*r1*b1*t
        + 1/8*(-15*w5 + 35)*r1*b1 + (192*w5 + 960)*r1*t^8 + (-176*w5 + 
        240)*r1*t^7 + (-368*w5 - 2000)*r1*t^6 + (284*w5 - 220)*r1*t^5 + (260*w5 
        + 1260)*r1*t^4 + (-133*w5 - 35)*r1*t^3 + 1/2*(-155*w5 - 465)*r1*t^2 + 
        1/4*(43*w5 + 165)*r1*t + 1/8*(43*w5 + 25)*r1 + (832*w5 - 2240)*b1*t^8 + 
        (-176*w5 + 240)*b1*t^7 + (-1728*w5 + 5120)*b1*t^6 + (324*w5 - 
        580)*b1*t^5 + (988*w5 - 3420)*b1*t^4 + (-229*w5 + 485)*b1*t^3 + 
        1/2*(-173*w5 + 1065)*b1*t^2 + 1/4*(229*w5 - 485)*b1*t + 1/8*(-25*w5 - 
        35)*b1 + 2432*w5*t^8 + (304*w5 - 1520)*t^7 + (-5168*w5 + 1520)*t^6 + 
        (-836*w5 + 2660)*t^5 + (3420*w5 - 1900)*t^4 + (627*w5 - 1235)*t^3 + 
        1/2*(-1425*w5 + 1045)*t^2 + 1/4*(-437*w5 + 285)*t + 1/8*(133*w5 + 95),
    (64*w5 - 320)*r1*b1*t^8 + (-48*w5 - 80)*r1*b1*t^7 + (-144*w5 + 
        720)*r1*b1*t^6 + (96*w5 + 80)*r1*b1*t^5 + (90*w5 - 490)*r1*b1*t^4 + 
        (-66*w5 + 10)*r1*b1*t^3 + 1/2*(-19*w5 + 215)*r1*b1*t^2 + 1/4*(77*w5 - 
        85)*r1*b1*t + (-4*w5 - 5)*r1*b1 + (-704*w5 + 960)*r1*t^8 + (400*w5 + 
        240)*r1*t^7 + (1248*w5 - 1760)*r1*t^6 + (-576*w5 - 560)*r1*t^5 + 
        (-690*w5 + 1090)*r1*t^4 + (224*w5 + 360)*r1*t^3 + 1/2*(263*w5 - 
        555)*r1*t^2 + 1/4*(-87*w5 - 225)*r1*t + 1/4*(-27*w5 + 75)*r1 + (704*w5 -
        960)*b1*t^8 + (592*w5 - 1360)*b1*t^7 + (-1584*w5 + 2160)*b1*t^6 + 
        (-904*w5 + 2200)*b1*t^5 + (1130*w5 - 1610)*b1*t^4 + (394*w5 - 
        1090)*b1*t^3 + 1/2*(-629*w5 + 1065)*b1*t^2 + 1/4*(-203*w5 + 795)*b1*t + 
        1/2*(87*w5 - 205)*b1 + (1216*w5 - 6080)*t^8 + (-1520*w5 + 1520)*t^7 + 
        (-2432*w5 + 12160)*t^6 + (2584*w5 - 2280)*t^5 + (1710*w5 - 7790)*t^4 + 
        (-1216*w5 + 760)*t^3 + 1/2*(-1007*w5 + 3515)*t^2 + 1/4*(513*w5 + 95)*t +
        1/4*(133*w5 - 285),
    (288*w5 - 160)*r1*b1*t^8 + (-256*w5 + 320)*r1*b1*t^7 + (-528*w5 + 
        80)*r1*b1*t^6 + (420*w5 - 580)*r1*b1*t^5 + (312*w5 + 120)*r1*b1*t^4 + 
        (-212*w5 + 340)*r1*b1*t^3 + (-66*w5 - 60)*r1*b1*t^2 + 1/4*(135*w5 - 
        255)*r1*b1*t + 1/8*(47*w5 + 5)*r1*b1 + (928*w5 - 800)*r1*t^8 + (-64*w5 -
        640)*r1*t^7 + (-1696*w5 + 1440)*r1*t^6 + (84*w5 + 1100)*r1*t^5 + (916*w5
        - 740)*r1*t^4 + (-30*w5 - 530)*r1*t^3 + (-136*w5 + 70)*r1*t^2 + 
        1/4*(11*w5 + 245)*r1*t + 1/8*(17*w5 + 75)*r1 + (-1312*w5 + 4000)*b1*t^8 
        + (544*w5 - 2400)*b1*t^7 + (3152*w5 - 8720)*b1*t^6 + (-700*w5 + 
        3580)*b1*t^5 + (-2448*w5 + 6240)*b1*t^4 + (188*w5 - 1500)*b1*t^3 + 
        (639*w5 - 1545)*b1*t^2 + 1/4*(15*w5 + 705)*b1*t + 1/8*(-323*w5 + 855)*b1
        + (608*w5 - 3040)*t^8 + (-1824*w5 + 3040)*t^7 + (-1216*w5 + 6080)*t^6 + 
        (2964*w5 - 4180)*t^5 + (836*w5 - 4180)*t^4 + (-1330*w5 + 1330)*t^3 + 
        (-171*w5 + 1045)*t^2 + 1/4*(551*w5 - 95)*t + 1/8*(-133*w5 - 95),
    (160*w5 + 480)*r1*b1*t^8 + (-48*w5 - 400)*r1*b1*t^7 + (-272*w5 - 
        880)*r1*b1*t^6 + (16*w5 + 720)*r1*b1*t^5 + (116*w5 + 540)*r1*b1*t^4 + 
        (43*w5 - 395)*r1*b1*t^3 + 1/2*(-w5 - 235)*r1*b1*t^2 + 1/2*(-37*w5 + 
        125)*r1*b1*t + 1/8*(7*w5 + 5)*r1*b1 + (-352*w5 + 480)*r1*t^8 + (-144*w5 
        + 80)*r1*t^7 + (528*w5 - 720)*r1*t^6 + (296*w5 - 200)*r1*t^5 + (-216*w5 
        + 280)*r1*t^4 + (-165*w5 + 165)*r1*t^3 + 1/2*(45*w5 - 25)*r1*t^2 + 
        1/2*(43*w5 - 115)*r1*t + 1/8*(-w5 - 35)*r1 + (-2720*w5 + 5920)*b1*t^8 + 
        (1712*w5 - 3440)*b1*t^7 + (4848*w5 - 10480)*b1*t^6 + (-2624*w5 + 
        4960)*b1*t^5 + (-2644*w5 + 5540)*b1*t^4 + (1103*w5 - 1815)*b1*t^3 + 
        1/2*(829*w5 - 1545)*b1*t^2 + 1/2*(-197*w5 + 165)*b1*t + 1/8*(-63*w5 + 
        155)*b1 + (608*w5 - 3040)*t^8 + (-304*w5 + 1520)*t^7 + (-912*w5 + 
        4560)*t^6 + (456*w5 - 2280)*t^5 + (304*w5 - 1520)*t^4 + (-285*w5 + 
        1045)*t^3 + 1/2*(95*w5 - 475)*t^2 + 1/2*(133*w5 - 285)*t + 1/8*(-171*w5 
        + 855),
    (-160*w5 + 800)*r1*b1*t^8 + (-16*w5 - 560)*r1*b1*t^7 + (192*w5 - 
        1280)*r1*b1*t^6 + (64*w5 + 880)*r1*b1*t^5 + (-6*w5 + 550)*r1*b1*t^4 + 
        (-57*w5 - 375)*r1*b1*t^3 + (-36*w5 - 40)*r1*b1*t^2 + 1/4*(39*w5 + 
        145)*r1*b1*t + 1/4*(5*w5 - 5)*r1*b1 + (-288*w5 + 160)*r1*t^8 + (-208*w5 
        + 400)*r1*t^7 + (592*w5 - 400)*r1*t^6 + (376*w5 - 840)*r1*t^5 + (-390*w5
        + 230)*r1*t^4 + (-219*w5 + 555)*r1*t^3 + 88*w5*r1*t^2 + 1/4*(179*w5 - 
        435)*r1*t + 1/2*(-7*w5 - 15)*r1 + (-1760*w5 + 2400)*b1*t^8 + (2064*w5 - 
        3920)*b1*t^7 + (3232*w5 - 4960)*b1*t^6 + (-3496*w5 + 6840)*b1*t^5 + 
        (-1886*w5 + 3470)*b1*t^4 + (1683*w5 - 3435)*b1*t^3 + (374*w5 - 
        890)*b1*t^2 + 1/4*(-761*w5 + 1625)*b1*t + 1/4*(-15*w5 + 55)*b1 + 
        (-608*w5 + 3040)*t^8 + (912*w5 - 4560)*t^7 + (912*w5 - 4560)*t^6 + 
        (-1824*w5 + 7600)*t^5 + (-190*w5 + 1710)*t^4 + (1121*w5 - 3705)*t^3 - 
        152*w5*t^2 + 1/4*(-741*w5 + 1805)*t + 19*w5
];


==> fiducial48g_FibonacciLucas.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w5:=sqrt(5);
w6:=w2*w3;;
w10:=w2*w5;
w15:=w3*w5;
w30:=w2*w3*w5;

s1:=sqrt(2+sqrt(2));
s2:=sqrt(sqrt(5)-1);
s3:=sqrt(6+sqrt(6));

r1:=sqrt(2+sqrt(2+sqrt(2)));

r2:=sqrt((7/5*w30-7/2*w6+61/10*w10-14*w2+9/5*w15-3*w3+23/5*w5-8)*s2*s3
     +(3*w30-9*w6+9*w10-27*w2+9*w15-21*w3+15*w5-39)*s2
     +(-24/5*w30+10*w6-37/5*w10+15*w2-26/5*w15+12*w3-26/5*w5+12)*s3-3*w30+7*w6+3*w10-3*w2+4*w3+12);

I:=sqrt(-1);

fid48g:=[
    (((-4*w5 - 20)*w3 - 4*w5 - 20)*w2*s2 + (16*w5*w3 + 16*w5))*r2*I + ((-8*w5*w3
        - 8*w5)*w2*s2 + (32*w5*w3 + 32*w5))*r2,
    ((((((1/6*(w5 - 9)*w3 + 1/2*(w5 - 5))*w2 + (w5 - 1))*s3 + ((3*w5 + 5)*w3 + 
        (w5 - 5)))*s2 + ((((w5 - 1)*w3 + (w5 - 3))*w2 + (6*w3 + 6))*s3 + 
        (-6*w5*w3 + 2*w5)*w2))*s1 + ((((1/3*(-2*w5 + 6)*w3 - 2*w5 + 4)*w2 + 
        (1/3*(w5 + 1)*w3 - w5 + 3))*s3 + ((-2*w5*w3 + (w5 + 5))*w2 + ((-3*w5 - 
        5)*w3 - w5 + 5)))*s2 + ((((-w5 - 3)*w3 - w5 - 3)*w2 - 4*w3 + 2*w5 - 
        2)*s3 + ((6*w5*w3 - 2*w5)*w2 + (4*w5*w3 - 8*w5)))))*r2*r1 + (((((w5 + 
        5)*w3 + 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((2*w5*w3 + 6*w5)*w2 -
        8*w5*w3 - 4*w5))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 + ((w5 + 
        3)*w3 + (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + (1/3*(8*w5 - 
        8)*w3 + 4*w5))*s3))*r2)*I + (((((1/6*(3*w5 - 7)*w3 + 1/2*(w5 - 1))*w2 + 
        ((-w5 + 1)*w3 - 2*w5 + 2))*s3 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((w5 + 
        1)*w3 + (3*w5 + 1))*w2 - 2*w3 - 6)*s3 + (2*w5*w3 + 6*w5)*w2))*s1 + 
        (((2/3*w3*w2 + (1/3*(w5 + 5)*w3 + (w5 + 1)))*s3 + (((w5 + 5)*w3 + 
        2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5))))*s2 + ((((-w5 - 3)*w3 - 3*w5 - 
        1)*w2 + ((-2*w5 + 2)*w3 - 4*w5 + 8))*s3 + ((-2*w5*w3 - 6*w5)*w2 - 
        8*w5*w3 - 4*w5))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + ((-3*w5 - 5)*w3 - 
        w5 + 5))*s2 + ((6*w5*w3 - 2*w5)*w2 - 4*w5*w3 + 8*w5))*s1 + (((1/3*(-4*w5
        - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 3))*s3*s2 + ((2*w3 - 2*w5 + 
        4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    ((((-8/3*w3 - 4)*w2 + (1/3*(2*w5 + 14)*w3 + (2*w5 + 6)))*s3*s2 + 
        ((1/3*(-2*w5 - 14)*w3 - 2*w5 - 6)*w2 + (16/3*w3 + 8))*s3)*s1*r2 + 
        ((((4*w3 - 8*w5 + 12)*w2 + ((12*w5 - 44)*w3 + (8*w5 - 64)))*s3 + 
        (((58*w5 - 110)*w3 + (54*w5 - 90))*w2 - 8*w5*w3 + 12*w5 - 60))*s2 + 
        ((((12*w5 - 12)*w3 + (12*w5 + 12))*w2 + ((-20*w5 + 36)*w3 - 20*w5 + 
        52))*s3 + (((-16*w5 + 40)*w3 - 132*w5 + 300)*w2 + ((36*w5 - 100)*w3 + 
        (180*w5 - 420)))))*s1)*I + (((4/3*w5*w3 + (4*w5 + 4))*w2 + (1/3*(-10*w5 
        - 14)*w3 - 6*w5 - 10))*s3*s2 + ((1/3*(10*w5 + 14)*w3 + (6*w5 + 10))*w2 +
        (-8/3*w5*w3 - 8*w5 - 8))*s3)*s1*r2 + (((((-4*w5 + 16)*w3 - 12*w5 + 
        32)*w2 + ((-8*w5 + 16)*w3 - 4*w5 + 4))*s3 + (((-18*w5 + 30)*w3 - 66*w5 +
        150)*w2 + ((-4*w5 - 60)*w3 + (72*w5 - 240))))*s2 + ((((12*w5 - 20)*w3 + 
        (12*w5 - 12))*w2 + ((-28*w5 + 44)*w3 - 20*w5 + 20))*s3 + (((-4*w5 + 
        60)*w3 + 24*w5)*w2 + ((108*w5 - 220)*w3 + (84*w5 - 180)))))*s1,
    (((((1/3*(-2*w5 - 2)*w3*w2 + (-2*w5 - 6))*s3 + ((2*w5 - 10)*w3 + (2*w5 - 
        10)))*s2 + ((4*w2 + 16/3*w3)*s3 + (-4*w5*w3 - 4*w5)*w2))*s1 + 
        (((1/3*(2*w5 + 2)*w3*w2 + (1/3*(6*w5 + 10)*w3 + (2*w5 + 6)))*s3 + 
        (((2*w5 + 10)*w3 + (2*w5 + 10))*w2 + ((-2*w5 + 10)*w3 - 2*w5 + 10)))*s2 
        + (((1/3*(-4*w5 - 8)*w3 - 4)*w2 + (-16/3*w3 + (4*w5 - 4)))*s3 + (4*w5*w3
        + 4*w5)*w2)))*r2*r1 + (((((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 + ((-2*w5 + 
        10)*w3 - 2*w5 + 10))*s2 + (4*w5*w3 + 4*w5)*w2)*s1 + ((1/3*(-2*w5 + 
        2)*w3*w2 + (4*w5 - 4))*s3*s2 + ((-4*w5 - 4)*w2 + 8*w3)*s3))*r2)*I + 
        ((((1/3*(4*w5 + 8)*w3*w2 + (-2*w5 - 6))*s3 + ((-6*w5 - 10)*w3 - 6*w5 - 
        10))*s2 + ((4*w5*w2 - 8/3*w5*w3)*s3 + (4*w5*w3 + 4*w5)*w2))*s1 + 
        ((((1/3*(-4*w5 - 8)*w3 + (2*w5 + 6))*w2 + (1/3*(-2*w5 - 6)*w3 + (2*w5 + 
        6)))*s3 + ((4*w5*w3 + 4*w5)*w2 + ((6*w5 + 10)*w3 + (6*w5 + 10))))*s2 + 
        (((1/3*(4*w5 - 8)*w3 - 4*w5)*w2 + (8/3*w5*w3 - 4*w5 - 4))*s3 + 
        ((-4*w5*w3 - 4*w5)*w2 - 8*w5*w3 - 8*w5))))*r2*r1 + ((((-4*w5*w3 - 
        4*w5)*w2 + ((6*w5 + 10)*w3 + (6*w5 + 10)))*s2 + ((-4*w5*w3 - 4*w5)*w2 + 
        (8*w5*w3 + 8*w5)))*s1 + (1/3*(2*w5 - 10)*w3*w2*s3*s2 + ((4*w5 - 4)*w2 + 
        8*w3)*s3))*r2,
    (((-4*w5*w3 + (2*w5 + 10))*w2*s2 - 8*w5)*r2 + ((((-4*w5*w3 - 10*w5 - 6)*w2 +
        ((2*w5 + 2)*w3 - 2*w5 - 10))*s3 + (((-22*w5 + 10)*w3 - 6*w5 - 30)*w2 + 
        ((-28*w5 + 60)*w3 - 48*w5 + 120)))*s2 + ((((-6*w5 + 6)*w3 - 6*w5 + 
        22)*w2 + (16*w3 + (4*w5 + 44)))*s3 + (((44*w5 - 100)*w3 + (48*w5 - 
        120))*w2 + ((36*w5 - 20)*w3 + (60*w5 - 60)))))*s1)*I + (((2*w5 + 10)*w3 
        + 4*w5)*w2*s2 - 8*w5*w3)*r2 + (((((-2*w5 + 18)*w3 + 28)*w2 + ((2*w5 - 
        6)*w3 + (2*w5 + 2)))*s3 + (((-14*w5 + 10)*w3 - 18*w5 + 30)*w2 + ((-48*w5
        + 40)*w3 - 60*w5 + 60)))*s2 + ((((-10*w5 + 26)*w3 - 14*w5 + 30)*w2 + 
        ((-20*w5 + 20)*w3 - 16*w5 - 16))*s3 + (((-32*w5 + 120)*w3 - 60*w5 + 
        180)*w2 + ((-44*w5 + 140)*w3 - 12*w5 + 60))))*s1,
    ((((((1/6*(3*w5 - 7)*w3 + 1/2*(w5 - 1))*w2 + ((-w5 + 1)*w3 - 2*w5 + 2))*s3 +
        ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((w5 + 1)*w3 + (3*w5 + 1))*w2 - 2*w3
        - 6)*s3 + (-2*w5*w3 - 6*w5)*w2))*s1 + (((2/3*w3*w2 + (1/3*(w5 + 5)*w3 + 
        (w5 + 1)))*s3 + (((-w5 - 5)*w3 - 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 
        5)))*s2 + ((((-w5 - 3)*w3 - 3*w5 - 1)*w2 + ((-2*w5 + 2)*w3 - 4*w5 + 
        8))*s3 + ((2*w5*w3 + 6*w5)*w2 + (8*w5*w3 + 4*w5)))))*r2*r1 + (((((-w5 - 
        5)*w3 - 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((-2*w5*w3 - 
        6*w5)*w2 + (8*w5*w3 + 4*w5)))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 
        + ((w5 + 3)*w3 + (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + 
        (1/3*(8*w5 - 8)*w3 + 4*w5))*s3))*r2)*I + (((((1/6*(-w5 + 9)*w3 + 
        1/2*(-w5 + 5))*w2 + (-w5 + 1))*s3 + ((3*w5 + 5)*w3 + (w5 - 5)))*s2 + 
        ((((-w5 + 1)*w3 - w5 + 3)*w2 - 6*w3 - 6)*s3 + (-6*w5*w3 + 2*w5)*w2))*s1 
        + ((((1/3*(2*w5 - 6)*w3 + (2*w5 - 4))*w2 + (1/3*(-w5 - 1)*w3 + (w5 - 
        3)))*s3 + ((-2*w5*w3 + (w5 + 5))*w2 + ((-3*w5 - 5)*w3 - w5 + 5)))*s2 + 
        ((((w5 + 3)*w3 + (w5 + 3))*w2 + (4*w3 - 2*w5 + 2))*s3 + ((6*w5*w3 - 
        2*w5)*w2 + (4*w5*w3 - 8*w5)))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + 
        ((3*w5 + 5)*w3 + (w5 - 5)))*s2 + ((-6*w5*w3 + 2*w5)*w2 + (4*w5*w3 - 
        8*w5)))*s1 + (((1/3*(-4*w5 - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 
        3))*s3*s2 + ((2*w3 - 2*w5 + 4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    ((1/3*(-4*w5 - 4)*w3*w2 + (8/3*w5*w3 + 8))*s3*s2 + ((1/3*(-4*w5 + 4)*w3 - 
        4*w5 + 4)*w2 + (1/3*(8*w5 - 24)*w3 + (8*w5 - 8)))*s3)*s1*r2*I + 
        (((1/3*(-4*w5 + 4)*w3 + 8)*w2 + (-8/3*w3 - 8))*s3*s2 + ((1/3*(4*w5 - 
        20)*w3 - 4*w5 + 4)*w2 + 16/3*w3)*s3)*s1*r2,
    ((((((1/6*(w5 - 1)*w3 + 1/2*(-w5 - 3))*w2 + ((w5 + 3)*w3 + (2*w5 + 6)))*s3 +
        ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((-w5 - 1)*w3 - w5 - 3)*w2 + 
        (1/3*(2*w5 - 12)*w3 + (2*w5 - 4)))*s3 + (2*w5*w3 - 2*w5)*w2))*s1 + 
        (((1/3*(-2*w5 - 4)*w3*w2 + (1/3*(-7*w5 - 15)*w3 - 3*w5 - 7))*s3 + (((-w5
        - 5)*w3 - 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5)))*s2 + (((1/3*(5*w5 + 
        11)*w3 + (w5 + 7))*w2 + (1/3*(-2*w5 + 18)*w3 - 4*w5 + 8))*s3 + 
        ((-2*w5*w3 + 2*w5)*w2 + 4*w5))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + 
        ((-3*w5 - 5)*w3 - w5 + 5))*s2 + ((2*w5*w3 + 2*w5)*w2 - 4*w5*w3))*s1 + 
        (((1/3*(-2*w5 + 8)*w3 - w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + 
        ((-2*w5*w3 - 4*w5 + 2)*w2 - 4*w3)*s3))*r2)*I + (((((1/6*(-7*w5 - 13)*w3 
        + 1/2*(-3*w5 - 5))*w2 + (w5 + 3))*s3 + ((3*w5 + 5)*w3 + (w5 - 5)))*s2 + 
        ((((-w5 + 1)*w3 - 3*w5 + 1)*w2 + (1/3*(6*w5 + 4)*w3 + (2*w5 + 4)))*s3 + 
        (-2*w5*w3 - 2*w5)*w2))*s1 + ((((1/3*(2*w5 + 2)*w3 - 2)*w2 + (1/3*(3*w5 +
        7)*w3 + (w5 + 1)))*s3 + ((-2*w5*w3 + (w5 + 5))*w2 + ((-3*w5 - 5)*w3 - w5
        + 5)))*s2 + (((1/3*(-w5 + 1)*w3 + (w5 - 1))*w2 + (-4/3*w3 + (2*w5 - 
        2)))*s3 + ((2*w5*w3 + 2*w5)*w2 + 4*w5*w3))))*r2*r1 + (((((-w5 - 5)*w3 - 
        2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((2*w5*w3 - 2*w5)*w2 + 
        4*w5))*s1 + (((1/3*(-w5 - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 
        3)))*s3*s2 + ((-2*w3 - 2*w5 - 4)*w2 + (8*w3 + 12))*s3))*r2,
    (((4*w5*w3 - 2*w5 - 10)*w2*s2 + (-16*w5*w3 + 8*w5))*r2 + (((((-4*w5 + 24)*w3
        - 2*w5 + 26)*w2 + ((6*w5 - 42)*w3 + (2*w5 - 54)))*s3 + (((34*w5 - 30)*w3
        + (42*w5 - 30))*w2 + ((-20*w5 + 20)*w3 - 24*w5)))*s2 + ((((10*w5 + 6)*w3
        + (2*w5 + 46))*w2 - 32*w3 + 12*w5 - 76)*s3 + (((12*w5 - 20)*w3 - 48*w5 +
        120)*w2 + ((20*w5 - 100)*w3 + (108*w5 - 300)))))*s1)*I + (((-2*w5 - 
        10)*w3 - 4*w5)*w2*s2 + (8*w5*w3 + 16*w5))*r2 + (((((6*w5 + 2)*w3 + (8*w5
        - 4))*w2 + ((-10*w5 - 2)*w3 - 18*w5 - 2))*s3 + (((-6*w5 + 50)*w3 - 42*w5
        + 150)*w2 + ((-16*w5 - 40)*w3 + (36*w5 - 180))))*s2 + ((((6*w5 + 10)*w3 
        + (10*w5 + 22))*w2 + ((-12*w5 - 4)*w3 - 16*w5))*s3 + (((-8*w5 + 80)*w3 +
        (12*w5 + 60))*w2 + ((52*w5 - 180)*w3 + (36*w5 - 180)))))*s1,
    (((((1/3*(-2*w5 + 6)*w3*w2 + (2*w5 - 2))*s3 + ((2*w5 - 10)*w3 + (2*w5 - 
        10)))*s2 - 4*w5*w2*s3 + (4*w5*w3 + 4*w5)*w2)*s1 + (((1/3*(2*w5 - 
        6)*w3*w2 + (1/3*(2*w5 - 10)*w3 - 2*w5 + 2))*s3 + (((2*w5 + 10)*w3 + 
        (2*w5 + 10))*w2 + ((-2*w5 + 10)*w3 - 2*w5 + 10)))*s2 + (((4*w3 + 
        4*w5)*w2 + (4*w5 - 4))*s3 + ((-4*w5*w3 - 4*w5)*w2 - 16*w5*w3 - 
        16*w5))))*r2*r1 + ((((-4*w5*w3 - 4*w5)*w2 + ((6*w5 + 10)*w3 + (6*w5 + 
        10)))*s2 + ((-12*w5*w3 - 12*w5)*w2 + (8*w5*w3 + 8*w5)))*s1 + (1/3*(-6*w5
        - 10)*w3*w2*s3*s2 + ((-4*w5 + 4)*w2 + 1/3*(8*w5 + 16)*w3)*s3))*r2)*I + 
        ((((-4/3*w3*w2 + (2*w5 - 2))*s3 + ((-6*w5 - 10)*w3 - 6*w5 - 10))*s2 + 
        ((-4*w2 + 8*w3)*s3 + (12*w5*w3 + 12*w5)*w2))*s1 + ((((4/3*w3 - 2*w5 + 
        2)*w2 + (1/3*(2*w5 - 2)*w3 - 2*w5 + 2))*s3 + ((4*w5*w3 + 4*w5)*w2 + 
        ((6*w5 + 10)*w3 + (6*w5 + 10))))*s2 + (((-4*w3 + 4)*w2 - 8*w3 + 4*w5 + 
        4)*s3 + ((-12*w5*w3 - 12*w5)*w2 - 8*w5*w3 - 8*w5))))*r2*r1 + (((((2*w5 +
        10)*w3 + (2*w5 + 10))*w2 + ((2*w5 - 10)*w3 + (2*w5 - 10)))*s2 + 
        ((4*w5*w3 + 4*w5)*w2 - 16*w5*w3 - 16*w5))*s1 + ((1/3*(2*w5 + 6)*w3*w2 + 
        (-4*w5 - 12))*s3*s2 + ((4*w5 + 4)*w2 + 1/3*(-8*w5 + 16)*w3)*s3))*r2,
    ((((8/3*w3 + 4)*w2 + (1/3*(-2*w5 - 14)*w3 - 2*w5 - 6))*s3*s2 + ((1/3*(2*w5 +
        14)*w3 + (2*w5 + 6))*w2 + (-16/3*w3 - 8))*s3)*s1*r2 + ((((-4*w3 + (8*w5 
        - 12))*w2 + ((-12*w5 + 44)*w3 - 8*w5 + 64))*s3 + (((-58*w5 + 110)*w3 - 
        54*w5 + 90)*w2 + (8*w5*w3 - 12*w5 + 60)))*s2 + ((((-12*w5 + 12)*w3 - 
        12*w5 - 12)*w2 + ((20*w5 - 36)*w3 + (20*w5 - 52)))*s3 + (((16*w5 - 
        40)*w3 + (132*w5 - 300))*w2 + ((-36*w5 + 100)*w3 - 180*w5 + 
        420))))*s1)*I + (((-4/3*w5*w3 - 4*w5 - 4)*w2 + (1/3*(10*w5 + 14)*w3 + 
        (6*w5 + 10)))*s3*s2 + ((1/3*(-10*w5 - 14)*w3 - 6*w5 - 10)*w2 + 
        (8/3*w5*w3 + (8*w5 + 8)))*s3)*s1*r2 + (((((4*w5 - 16)*w3 + (12*w5 - 
        32))*w2 + ((8*w5 - 16)*w3 + (4*w5 - 4)))*s3 + (((18*w5 - 30)*w3 + (66*w5
        - 150))*w2 + ((4*w5 + 60)*w3 - 72*w5 + 240)))*s2 + ((((-12*w5 + 20)*w3 -
        12*w5 + 12)*w2 + ((28*w5 - 44)*w3 + (20*w5 - 20)))*s3 + (((4*w5 - 60)*w3
        - 24*w5)*w2 + ((-108*w5 + 220)*w3 - 84*w5 + 180))))*s1,
    ((((((1/6*(7*w5 + 13)*w3 + 1/2*(3*w5 + 5))*w2 + (-w5 - 3))*s3 + ((3*w5 + 
        5)*w3 + (w5 - 5)))*s2 + ((((w5 - 1)*w3 + (3*w5 - 1))*w2 + (1/3*(-6*w5 - 
        4)*w3 - 2*w5 - 4))*s3 + (-2*w5*w3 - 2*w5)*w2))*s1 + ((((1/3*(-2*w5 - 
        2)*w3 + 2)*w2 + (1/3*(-3*w5 - 7)*w3 - w5 - 1))*s3 + ((-2*w5*w3 + (w5 + 
        5))*w2 + ((-3*w5 - 5)*w3 - w5 + 5)))*s2 + (((1/3*(w5 - 1)*w3 - w5 + 
        1)*w2 + (4/3*w3 - 2*w5 + 2))*s3 + ((2*w5*w3 + 2*w5)*w2 + 
        4*w5*w3))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + ((3*w5 + 5)*w3 + (w5 -
        5)))*s2 + ((-2*w5*w3 - 2*w5)*w2 + 4*w5*w3))*s1 + (((1/3*(-2*w5 + 8)*w3 -
        w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + ((-2*w5*w3 - 4*w5 + 2)*w2
        - 4*w3)*s3))*r2)*I + (((((1/6*(w5 - 1)*w3 + 1/2*(-w5 - 3))*w2 + ((w5 + 
        3)*w3 + (2*w5 + 6)))*s3 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((-w5 - 1)*w3
        - w5 - 3)*w2 + (1/3*(2*w5 - 12)*w3 + (2*w5 - 4)))*s3 + (-2*w5*w3 + 
        2*w5)*w2))*s1 + (((1/3*(-2*w5 - 4)*w3*w2 + (1/3*(-7*w5 - 15)*w3 - 3*w5 -
        7))*s3 + (((w5 + 5)*w3 + 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5))))*s2 + 
        (((1/3*(5*w5 + 11)*w3 + (w5 + 7))*w2 + (1/3*(-2*w5 + 18)*w3 - 4*w5 + 
        8))*s3 + ((2*w5*w3 - 2*w5)*w2 - 4*w5))))*r2*r1 + (((((w5 + 5)*w3 + 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((-2*w5*w3 + 2*w5)*w2 - 
        4*w5))*s1 + (((1/3*(-w5 - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 
        3)))*s3*s2 + ((-2*w3 - 2*w5 - 4)*w2 + (8*w3 + 12))*s3))*r2,
    (((4*w5 + 20)*w3 + (4*w5 + 20))*w2*s2 + (-16*w5*w3 - 16*w5))*r2*I + (8*w5*w3
        + 8*w5)*w2*s2*r2,
    ((((((1/6*(-3*w5 + 7)*w3 + 1/2*(-w5 + 1))*w2 + ((w5 - 1)*w3 + (2*w5 - 
        2)))*s3 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((-w5 - 1)*w3 - 3*w5 - 1)*w2 
        + (2*w3 + 6))*s3 + (2*w5*w3 + 6*w5)*w2))*s1 + (((-2/3*w3*w2 + (1/3*(-w5 
        - 5)*w3 - w5 - 1))*s3 + (((w5 + 5)*w3 + 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5
        + 5))))*s2 + ((((w5 + 3)*w3 + (3*w5 + 1))*w2 + ((2*w5 - 2)*w3 + (4*w5 - 
        8)))*s3 + ((-2*w5*w3 - 6*w5)*w2 - 8*w5*w3 - 4*w5))))*r2*r1 + (((((-w5 - 
        5)*w3 - 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((-2*w5*w3 - 
        6*w5)*w2 + (8*w5*w3 + 4*w5)))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 
        + ((w5 + 3)*w3 + (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + 
        (1/3*(8*w5 - 8)*w3 + 4*w5))*s3))*r2)*I + (((((1/6*(w5 - 9)*w3 + 1/2*(w5 
        - 5))*w2 + (w5 - 1))*s3 + ((-3*w5 - 5)*w3 - w5 + 5))*s2 + ((((w5 - 1)*w3
        + (w5 - 3))*w2 + (6*w3 + 6))*s3 + (6*w5*w3 - 2*w5)*w2))*s1 + 
        ((((1/3*(-2*w5 + 6)*w3 - 2*w5 + 4)*w2 + (1/3*(w5 + 1)*w3 - w5 + 3))*s3 +
        ((2*w5*w3 - w5 - 5)*w2 + ((3*w5 + 5)*w3 + (w5 - 5))))*s2 + ((((-w5 - 
        3)*w3 - w5 - 3)*w2 - 4*w3 + 2*w5 - 2)*s3 + ((-6*w5*w3 + 2*w5)*w2 - 
        4*w5*w3 + 8*w5))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + ((3*w5 + 5)*w3 
        + (w5 - 5)))*s2 + ((-6*w5*w3 + 2*w5)*w2 + (4*w5*w3 - 8*w5)))*s1 + 
        (((1/3*(-4*w5 - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 3))*s3*s2 + 
        ((2*w3 - 2*w5 + 4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    ((((1/3*(-2*w5 + 10)*w3 + 8)*w2 + (1/3*(-2*w5 - 18)*w3 - 2*w5 - 10))*s3*s2 +
        ((1/3*(4*w5 - 16)*w3 - 4)*w2 + (1/3*(-8*w5 + 24)*w3 - 4*w5 + 
        12))*s3)*s1*r2 + (((((-8*w5 + 20)*w3 - 4*w5 + 8)*w2 + ((-4*w5 + 4)*w3 - 
        8*w5))*s3 + (((-46*w5 + 90)*w3 - 18*w5 + 30)*w2 + ((-40*w5 + 80)*w3 - 
        84*w5 + 180)))*s2 + ((((-8*w5 + 24)*w3 - 16*w5 + 56)*w2 + ((20*w5 - 
        52)*w3 + (36*w5 - 84)))*s3 + (((72*w5 - 160)*w3 + (132*w5 - 300))*w2 + 
        ((20*w5 - 20)*w3 - 12*w5 + 60))))*s1)*I + (((1/3*(4*w5 - 4)*w3 + (2*w5 -
        2))*w2 + (1/3*(-6*w5 + 2)*w3 - 2*w5 - 2))*s3*s2 + ((1/3*(8*w5 - 4)*w3 + 
        4*w5)*w2 + (1/3*(-12*w5 + 20)*w3 - 8*w5 + 8))*s3)*s1*r2 + (((((8*w5 + 
        4)*w3 + (20*w5 - 8))*w2 - 24*w3 - 12*w5 - 4)*s3 + (((-2*w5 + 30)*w3 + 
        (6*w5 + 30))*w2 + ((-60*w5 + 60)*w3 - 96*w5 + 120)))*s2 + ((((-16*w5 + 
        56)*w3 - 16*w5 + 64)*w2 + ((-4*w5 - 28)*w3 - 12*w5 - 36))*s3 + (((-36*w5
        + 140)*w3 - 72*w5 + 240)*w2 + ((-100*w5 + 180)*w3 - 60*w5 + 60))))*s1,
    (((((1/3*(4*w5 + 8)*w3*w2 + (-2*w5 - 6))*s3 + ((6*w5 + 10)*w3 + (6*w5 + 
        10)))*s2 + ((4*w5*w2 - 8/3*w5*w3)*s3 + (-4*w5*w3 - 4*w5)*w2))*s1 + 
        ((((1/3*(-4*w5 - 8)*w3 + (2*w5 + 6))*w2 + (1/3*(-2*w5 - 6)*w3 + (2*w5 + 
        6)))*s3 + ((-4*w5*w3 - 4*w5)*w2 + ((-6*w5 - 10)*w3 - 6*w5 - 10)))*s2 + 
        (((1/3*(4*w5 - 8)*w3 - 4*w5)*w2 + (8/3*w5*w3 - 4*w5 - 4))*s3 + ((4*w5*w3
        + 4*w5)*w2 + (8*w5*w3 + 8*w5)))))*r2*r1 + (((((2*w5 + 10)*w3 + (2*w5 + 
        10))*w2 + ((2*w5 - 10)*w3 + (2*w5 - 10)))*s2 + (-4*w5*w3 - 4*w5)*w2)*s1 
        + ((1/3*(-2*w5 + 2)*w3*w2 + (4*w5 - 4))*s3*s2 + ((-4*w5 - 4)*w2 + 
        8*w3)*s3))*r2)*I + ((((1/3*(2*w5 + 2)*w3*w2 + (2*w5 + 6))*s3 + ((2*w5 - 
        10)*w3 + (2*w5 - 10)))*s2 + ((-4*w2 - 16/3*w3)*s3 + (-4*w5*w3 - 
        4*w5)*w2))*s1 + (((1/3*(-2*w5 - 2)*w3*w2 + (1/3*(-6*w5 - 10)*w3 - 2*w5 -
        6))*s3 + (((2*w5 + 10)*w3 + (2*w5 + 10))*w2 + ((-2*w5 + 10)*w3 - 2*w5 + 
        10)))*s2 + (((1/3*(4*w5 + 8)*w3 + 4)*w2 + (16/3*w3 - 4*w5 + 4))*s3 + 
        (4*w5*w3 + 4*w5)*w2)))*r2*r1 + ((((4*w5*w3 + 4*w5)*w2 + ((-6*w5 - 10)*w3
        - 6*w5 - 10))*s2 + ((4*w5*w3 + 4*w5)*w2 - 8*w5*w3 - 8*w5))*s1 + 
        (1/3*(2*w5 - 10)*w3*w2*s3*s2 + ((4*w5 - 4)*w2 + 8*w3)*s3))*r2,
    (((-4*w5*w3 + (2*w5 + 10))*w2*s2 + (16*w5*w3 - 8*w5))*r2 + (((((4*w5 - 
        24)*w3 + (2*w5 - 26))*w2 + ((-6*w5 + 42)*w3 - 2*w5 + 54))*s3 + (((-34*w5
        + 30)*w3 - 42*w5 + 30)*w2 + ((20*w5 - 20)*w3 + 24*w5)))*s2 + ((((-10*w5 
        - 6)*w3 - 2*w5 - 46)*w2 + (32*w3 - 12*w5 + 76))*s3 + (((-12*w5 + 20)*w3 
        + (48*w5 - 120))*w2 + ((-20*w5 + 100)*w3 - 108*w5 + 300))))*s1)*I + 
        (((2*w5 + 10)*w3 + 4*w5)*w2*s2 + (-8*w5*w3 - 16*w5))*r2 + (((((-6*w5 - 
        2)*w3 - 8*w5 + 4)*w2 + ((10*w5 + 2)*w3 + (18*w5 + 2)))*s3 + (((6*w5 - 
        50)*w3 + (42*w5 - 150))*w2 + ((16*w5 + 40)*w3 - 36*w5 + 180)))*s2 + 
        ((((-6*w5 - 10)*w3 - 10*w5 - 22)*w2 + ((12*w5 + 4)*w3 + 16*w5))*s3 + 
        (((8*w5 - 80)*w3 - 12*w5 - 60)*w2 + ((-52*w5 + 180)*w3 - 36*w5 + 
        180))))*s1,
    ((((((1/6*(w5 - 9)*w3 + 1/2*(w5 - 5))*w2 + (w5 - 1))*s3 + ((3*w5 + 5)*w3 + 
        (w5 - 5)))*s2 + ((((w5 - 1)*w3 + (w5 - 3))*w2 + (6*w3 + 6))*s3 + 
        (-6*w5*w3 + 2*w5)*w2))*s1 + ((((1/3*(-2*w5 + 6)*w3 - 2*w5 + 4)*w2 + 
        (1/3*(w5 + 1)*w3 - w5 + 3))*s3 + ((-2*w5*w3 + (w5 + 5))*w2 + ((-3*w5 - 
        5)*w3 - w5 + 5)))*s2 + ((((-w5 - 3)*w3 - w5 - 3)*w2 - 4*w3 + 2*w5 - 
        2)*s3 + ((6*w5*w3 - 2*w5)*w2 + (4*w5*w3 - 8*w5)))))*r2*r1 + (((((w5 + 
        5)*w3 + 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((2*w5*w3 + 6*w5)*w2 -
        8*w5*w3 - 4*w5))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 + ((w5 + 
        3)*w3 + (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + (1/3*(8*w5 - 
        8)*w3 + 4*w5))*s3))*r2)*I + (((((1/6*(3*w5 - 7)*w3 + 1/2*(w5 - 1))*w2 + 
        ((-w5 + 1)*w3 - 2*w5 + 2))*s3 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((w5 + 
        1)*w3 + (3*w5 + 1))*w2 - 2*w3 - 6)*s3 + (2*w5*w3 + 6*w5)*w2))*s1 + 
        (((2/3*w3*w2 + (1/3*(w5 + 5)*w3 + (w5 + 1)))*s3 + (((w5 + 5)*w3 + 
        2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5))))*s2 + ((((-w5 - 3)*w3 - 3*w5 - 
        1)*w2 + ((-2*w5 + 2)*w3 - 4*w5 + 8))*s3 + ((-2*w5*w3 - 6*w5)*w2 - 
        8*w5*w3 - 4*w5))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + ((-3*w5 - 5)*w3 - 
        w5 + 5))*s2 + ((6*w5*w3 - 2*w5)*w2 - 4*w5*w3 + 8*w5))*s1 + (((1/3*(-4*w5
        - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 3))*s3*s2 + ((2*w3 - 2*w5 + 
        4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    (((-8/3*w3 + (4*w5 + 4))*w2 + (1/3*(-4*w5 - 4)*w3 - 4*w5 - 4))*s3*s2 + 
        ((1/3*(4*w5 + 4)*w3 + (4*w5 + 4))*w2 + (16/3*w3 - 8*w5 - 8))*s3)*s1*r2*I
        + ((1/3*(4*w5 + 12)*w3*w2 + (1/3*(-4*w5 - 20)*w3 - 4*w5 - 4))*s3*s2 + 
        ((1/3*(4*w5 + 20)*w3 + (4*w5 + 4))*w2 + 1/3*(-8*w5 - 24)*w3)*s3)*s1*r2,
    ((((((1/6*(-7*w5 - 13)*w3 + 1/2*(-3*w5 - 5))*w2 + (w5 + 3))*s3 + ((-3*w5 - 
        5)*w3 - w5 + 5))*s2 + ((((-w5 + 1)*w3 - 3*w5 + 1)*w2 + (1/3*(6*w5 + 
        4)*w3 + (2*w5 + 4)))*s3 + (2*w5*w3 + 2*w5)*w2))*s1 + ((((1/3*(2*w5 + 
        2)*w3 - 2)*w2 + (1/3*(3*w5 + 7)*w3 + (w5 + 1)))*s3 + ((2*w5*w3 - w5 - 
        5)*w2 + ((3*w5 + 5)*w3 + (w5 - 5))))*s2 + (((1/3*(-w5 + 1)*w3 + (w5 - 
        1))*w2 + (-4/3*w3 + (2*w5 - 2)))*s3 + ((-2*w5*w3 - 2*w5)*w2 - 
        4*w5*w3))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + ((3*w5 + 5)*w3 + (w5 -
        5)))*s2 + ((-2*w5*w3 - 2*w5)*w2 + 4*w5*w3))*s1 + (((1/3*(-2*w5 + 8)*w3 -
        w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + ((-2*w5*w3 - 4*w5 + 2)*w2
        - 4*w3)*s3))*r2)*I + (((((1/6*(-w5 + 1)*w3 + 1/2*(w5 + 3))*w2 + ((-w5 - 
        3)*w3 - 2*w5 - 6))*s3 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((w5 + 1)*w3
        + (w5 + 3))*w2 + (1/3*(-2*w5 + 12)*w3 - 2*w5 + 4))*s3 + (2*w5*w3 - 
        2*w5)*w2))*s1 + (((1/3*(2*w5 + 4)*w3*w2 + (1/3*(7*w5 + 15)*w3 + (3*w5 + 
        7)))*s3 + (((-w5 - 5)*w3 - 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5)))*s2 + 
        (((1/3*(-5*w5 - 11)*w3 - w5 - 7)*w2 + (1/3*(2*w5 - 18)*w3 + (4*w5 - 
        8)))*s3 + ((-2*w5*w3 + 2*w5)*w2 + 4*w5))))*r2*r1 + (((((w5 + 5)*w3 + 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((-2*w5*w3 + 2*w5)*w2 - 
        4*w5))*s1 + (((1/3*(-w5 - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 
        3)))*s3*s2 + ((-2*w3 - 2*w5 - 4)*w2 + (8*w3 + 12))*s3))*r2,
    (((-4*w5*w3 + (2*w5 + 10))*w2*s2 - 8*w5)*r2 + ((((4*w5*w3 + (10*w5 + 6))*w2 
        + ((-2*w5 - 2)*w3 + (2*w5 + 10)))*s3 + (((22*w5 - 10)*w3 + (6*w5 + 
        30))*w2 + ((28*w5 - 60)*w3 + (48*w5 - 120))))*s2 + ((((6*w5 - 6)*w3 + 
        (6*w5 - 22))*w2 - 16*w3 - 4*w5 - 44)*s3 + (((-44*w5 + 100)*w3 - 48*w5 + 
        120)*w2 + ((-36*w5 + 20)*w3 - 60*w5 + 60))))*s1)*I + (((2*w5 + 10)*w3 + 
        4*w5)*w2*s2 - 8*w5*w3)*r2 + (((((2*w5 - 18)*w3 - 28)*w2 + ((-2*w5 + 
        6)*w3 - 2*w5 - 2))*s3 + (((14*w5 - 10)*w3 + (18*w5 - 30))*w2 + ((48*w5 -
        40)*w3 + (60*w5 - 60))))*s2 + ((((10*w5 - 26)*w3 + (14*w5 - 30))*w2 + 
        ((20*w5 - 20)*w3 + (16*w5 + 16)))*s3 + (((32*w5 - 120)*w3 + (60*w5 - 
        180))*w2 + ((44*w5 - 140)*w3 + (12*w5 - 60)))))*s1,
    (((((4/3*w3*w2 + (-2*w5 + 2))*s3 + ((-6*w5 - 10)*w3 - 6*w5 - 10))*s2 + 
        ((4*w2 - 8*w3)*s3 + (12*w5*w3 + 12*w5)*w2))*s1 + ((((-4/3*w3 + (2*w5 - 
        2))*w2 + (1/3*(-2*w5 + 2)*w3 + (2*w5 - 2)))*s3 + ((4*w5*w3 + 4*w5)*w2 + 
        ((6*w5 + 10)*w3 + (6*w5 + 10))))*s2 + (((4*w3 - 4)*w2 + (8*w3 - 4*w5 - 
        4))*s3 + ((-12*w5*w3 - 12*w5)*w2 - 8*w5*w3 - 8*w5))))*r2*r1 + 
        ((((4*w5*w3 + 4*w5)*w2 + ((-6*w5 - 10)*w3 - 6*w5 - 10))*s2 + ((12*w5*w3 
        + 12*w5)*w2 - 8*w5*w3 - 8*w5))*s1 + (1/3*(-6*w5 - 10)*w3*w2*s3*s2 + 
        ((-4*w5 + 4)*w2 + 1/3*(8*w5 + 16)*w3)*s3))*r2)*I + ((((1/3*(-2*w5 + 
        6)*w3*w2 + (2*w5 - 2))*s3 + ((-2*w5 + 10)*w3 - 2*w5 + 10))*s2 - 
        4*w5*w2*s3 + (-4*w5*w3 - 4*w5)*w2)*s1 + (((1/3*(2*w5 - 6)*w3*w2 + 
        (1/3*(2*w5 - 10)*w3 - 2*w5 + 2))*s3 + (((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 
        + ((2*w5 - 10)*w3 + (2*w5 - 10))))*s2 + (((4*w3 + 4*w5)*w2 + (4*w5 - 
        4))*s3 + ((4*w5*w3 + 4*w5)*w2 + (16*w5*w3 + 16*w5)))))*r2*r1 + 
        (((((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 + ((-2*w5 + 10)*w3 - 2*w5 + 10))*s2 
        + ((-4*w5*w3 - 4*w5)*w2 + (16*w5*w3 + 16*w5)))*s1 + ((1/3*(2*w5 + 
        6)*w3*w2 + (-4*w5 - 12))*s3*s2 + ((4*w5 + 4)*w2 + 1/3*(-8*w5 + 
        16)*w3)*s3))*r2,
    ((((1/3*(2*w5 - 10)*w3 - 8)*w2 + (1/3*(2*w5 + 18)*w3 + (2*w5 + 10)))*s3*s2 +
        ((1/3*(-4*w5 + 16)*w3 + 4)*w2 + (1/3*(8*w5 - 24)*w3 + (4*w5 - 
        12)))*s3)*s1*r2 + (((((8*w5 - 20)*w3 + (4*w5 - 8))*w2 + ((4*w5 - 4)*w3 +
        8*w5))*s3 + (((46*w5 - 90)*w3 + (18*w5 - 30))*w2 + ((40*w5 - 80)*w3 + 
        (84*w5 - 180))))*s2 + ((((8*w5 - 24)*w3 + (16*w5 - 56))*w2 + ((-20*w5 + 
        52)*w3 - 36*w5 + 84))*s3 + (((-72*w5 + 160)*w3 - 132*w5 + 300)*w2 + 
        ((-20*w5 + 20)*w3 + (12*w5 - 60)))))*s1)*I + (((1/3*(-4*w5 + 4)*w3 - 
        2*w5 + 2)*w2 + (1/3*(6*w5 - 2)*w3 + (2*w5 + 2)))*s3*s2 + ((1/3*(-8*w5 + 
        4)*w3 - 4*w5)*w2 + (1/3*(12*w5 - 20)*w3 + (8*w5 - 8)))*s3)*s1*r2 + 
        (((((-8*w5 - 4)*w3 - 20*w5 + 8)*w2 + (24*w3 + (12*w5 + 4)))*s3 + (((2*w5
        - 30)*w3 - 6*w5 - 30)*w2 + ((60*w5 - 60)*w3 + (96*w5 - 120))))*s2 + 
        ((((16*w5 - 56)*w3 + (16*w5 - 64))*w2 + ((4*w5 + 28)*w3 + (12*w5 + 
        36)))*s3 + (((36*w5 - 140)*w3 + (72*w5 - 240))*w2 + ((100*w5 - 180)*w3 +
        (60*w5 - 60)))))*s1,
    ((((((1/6*(w5 - 1)*w3 + 1/2*(-w5 - 3))*w2 + ((w5 + 3)*w3 + (2*w5 + 6)))*s3 +
        ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((-w5 - 1)*w3 - w5 - 3)*w2 + 
        (1/3*(2*w5 - 12)*w3 + (2*w5 - 4)))*s3 + (2*w5*w3 - 2*w5)*w2))*s1 + 
        (((1/3*(-2*w5 - 4)*w3*w2 + (1/3*(-7*w5 - 15)*w3 - 3*w5 - 7))*s3 + (((-w5
        - 5)*w3 - 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5)))*s2 + (((1/3*(5*w5 + 
        11)*w3 + (w5 + 7))*w2 + (1/3*(-2*w5 + 18)*w3 - 4*w5 + 8))*s3 + 
        ((-2*w5*w3 + 2*w5)*w2 + 4*w5))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + 
        ((-3*w5 - 5)*w3 - w5 + 5))*s2 + ((2*w5*w3 + 2*w5)*w2 - 4*w5*w3))*s1 + 
        (((1/3*(-2*w5 + 8)*w3 - w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + 
        ((-2*w5*w3 - 4*w5 + 2)*w2 - 4*w3)*s3))*r2)*I + (((((1/6*(-7*w5 - 13)*w3 
        + 1/2*(-3*w5 - 5))*w2 + (w5 + 3))*s3 + ((3*w5 + 5)*w3 + (w5 - 5)))*s2 + 
        ((((-w5 + 1)*w3 - 3*w5 + 1)*w2 + (1/3*(6*w5 + 4)*w3 + (2*w5 + 4)))*s3 + 
        (-2*w5*w3 - 2*w5)*w2))*s1 + ((((1/3*(2*w5 + 2)*w3 - 2)*w2 + (1/3*(3*w5 +
        7)*w3 + (w5 + 1)))*s3 + ((-2*w5*w3 + (w5 + 5))*w2 + ((-3*w5 - 5)*w3 - w5
        + 5)))*s2 + (((1/3*(-w5 + 1)*w3 + (w5 - 1))*w2 + (-4/3*w3 + (2*w5 - 
        2)))*s3 + ((2*w5*w3 + 2*w5)*w2 + 4*w5*w3))))*r2*r1 + (((((-w5 - 5)*w3 - 
        2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((2*w5*w3 - 2*w5)*w2 + 
        4*w5))*s1 + (((1/3*(-w5 - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 
        3)))*s3*s2 + ((-2*w3 - 2*w5 - 4)*w2 + (8*w3 + 12))*s3))*r2,
    (((4*w5 + 20)*w3 + (4*w5 + 20))*w2*s2 + (-16*w5*w3 - 16*w5))*r2*I + 
        ((8*w5*w3 + 8*w5)*w2*s2 + (-32*w5*w3 - 32*w5))*r2,
    ((((((1/6*(-w5 + 9)*w3 + 1/2*(-w5 + 5))*w2 + (-w5 + 1))*s3 + ((-3*w5 - 5)*w3
        - w5 + 5))*s2 + ((((-w5 + 1)*w3 - w5 + 3)*w2 - 6*w3 - 6)*s3 + (6*w5*w3 -
        2*w5)*w2))*s1 + ((((1/3*(2*w5 - 6)*w3 + (2*w5 - 4))*w2 + (1/3*(-w5 - 
        1)*w3 + (w5 - 3)))*s3 + ((2*w5*w3 - w5 - 5)*w2 + ((3*w5 + 5)*w3 + (w5 - 
        5))))*s2 + ((((w5 + 3)*w3 + (w5 + 3))*w2 + (4*w3 - 2*w5 + 2))*s3 + 
        ((-6*w5*w3 + 2*w5)*w2 - 4*w5*w3 + 8*w5))))*r2*r1 + (((((w5 + 5)*w3 + 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((2*w5*w3 + 6*w5)*w2 - 8*w5*w3
        - 4*w5))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 + ((w5 + 3)*w3 + 
        (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + (1/3*(8*w5 - 8)*w3 + 
        4*w5))*s3))*r2)*I + (((((1/6*(-3*w5 + 7)*w3 + 1/2*(-w5 + 1))*w2 + ((w5 -
        1)*w3 + (2*w5 - 2)))*s3 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((-w5 - 
        1)*w3 - 3*w5 - 1)*w2 + (2*w3 + 6))*s3 + (-2*w5*w3 - 6*w5)*w2))*s1 + 
        (((-2/3*w3*w2 + (1/3*(-w5 - 5)*w3 - w5 - 1))*s3 + (((-w5 - 5)*w3 - 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5)))*s2 + ((((w5 + 3)*w3 + (3*w5 + 
        1))*w2 + ((2*w5 - 2)*w3 + (4*w5 - 8)))*s3 + ((2*w5*w3 + 6*w5)*w2 + 
        (8*w5*w3 + 4*w5)))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + ((-3*w5 - 5)*w3 
        - w5 + 5))*s2 + ((6*w5*w3 - 2*w5)*w2 - 4*w5*w3 + 8*w5))*s1 + 
        (((1/3*(-4*w5 - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 3))*s3*s2 + 
        ((2*w3 - 2*w5 + 4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    ((((8/3*w3 + 4)*w2 + (1/3*(-2*w5 - 14)*w3 - 2*w5 - 6))*s3*s2 + ((1/3*(2*w5 +
        14)*w3 + (2*w5 + 6))*w2 + (-16/3*w3 - 8))*s3)*s1*r2 + ((((4*w3 - 8*w5 + 
        12)*w2 + ((12*w5 - 44)*w3 + (8*w5 - 64)))*s3 + (((58*w5 - 110)*w3 + 
        (54*w5 - 90))*w2 - 8*w5*w3 + 12*w5 - 60))*s2 + ((((12*w5 - 12)*w3 + 
        (12*w5 + 12))*w2 + ((-20*w5 + 36)*w3 - 20*w5 + 52))*s3 + (((-16*w5 + 
        40)*w3 - 132*w5 + 300)*w2 + ((36*w5 - 100)*w3 + (180*w5 - 420)))))*s1)*I
        + (((-4/3*w5*w3 - 4*w5 - 4)*w2 + (1/3*(10*w5 + 14)*w3 + (6*w5 + 
        10)))*s3*s2 + ((1/3*(-10*w5 - 14)*w3 - 6*w5 - 10)*w2 + (8/3*w5*w3 + 
        (8*w5 + 8)))*s3)*s1*r2 + (((((-4*w5 + 16)*w3 - 12*w5 + 32)*w2 + ((-8*w5 
        + 16)*w3 - 4*w5 + 4))*s3 + (((-18*w5 + 30)*w3 - 66*w5 + 150)*w2 + 
        ((-4*w5 - 60)*w3 + (72*w5 - 240))))*s2 + ((((12*w5 - 20)*w3 + (12*w5 - 
        12))*w2 + ((-28*w5 + 44)*w3 - 20*w5 + 20))*s3 + (((-4*w5 + 60)*w3 + 
        24*w5)*w2 + ((108*w5 - 220)*w3 + (84*w5 - 180)))))*s1,
    (((((1/3*(2*w5 + 2)*w3*w2 + (2*w5 + 6))*s3 + ((-2*w5 + 10)*w3 - 2*w5 + 
        10))*s2 + ((-4*w2 - 16/3*w3)*s3 + (4*w5*w3 + 4*w5)*w2))*s1 + 
        (((1/3*(-2*w5 - 2)*w3*w2 + (1/3*(-6*w5 - 10)*w3 - 2*w5 - 6))*s3 + 
        (((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 + ((2*w5 - 10)*w3 + (2*w5 - 10))))*s2 
        + (((1/3*(4*w5 + 8)*w3 + 4)*w2 + (16/3*w3 - 4*w5 + 4))*s3 + (-4*w5*w3 - 
        4*w5)*w2)))*r2*r1 + (((((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 + ((-2*w5 + 
        10)*w3 - 2*w5 + 10))*s2 + (4*w5*w3 + 4*w5)*w2)*s1 + ((1/3*(-2*w5 + 
        2)*w3*w2 + (4*w5 - 4))*s3*s2 + ((-4*w5 - 4)*w2 + 8*w3)*s3))*r2)*I + 
        ((((1/3*(-4*w5 - 8)*w3*w2 + (2*w5 + 6))*s3 + ((6*w5 + 10)*w3 + (6*w5 + 
        10)))*s2 + ((-4*w5*w2 + 8/3*w5*w3)*s3 + (-4*w5*w3 - 4*w5)*w2))*s1 + 
        ((((1/3*(4*w5 + 8)*w3 - 2*w5 - 6)*w2 + (1/3*(2*w5 + 6)*w3 - 2*w5 - 
        6))*s3 + ((-4*w5*w3 - 4*w5)*w2 + ((-6*w5 - 10)*w3 - 6*w5 - 10)))*s2 + 
        (((1/3*(-4*w5 + 8)*w3 + 4*w5)*w2 + (-8/3*w5*w3 + (4*w5 + 4)))*s3 + 
        ((4*w5*w3 + 4*w5)*w2 + (8*w5*w3 + 8*w5)))))*r2*r1 + ((((-4*w5*w3 - 
        4*w5)*w2 + ((6*w5 + 10)*w3 + (6*w5 + 10)))*s2 + ((-4*w5*w3 - 4*w5)*w2 + 
        (8*w5*w3 + 8*w5)))*s1 + (1/3*(2*w5 - 10)*w3*w2*s3*s2 + ((4*w5 - 4)*w2 + 
        8*w3)*s3))*r2,
    (((4*w5*w3 - 2*w5 - 10)*w2*s2 + 8*w5)*r2 + ((((-4*w5*w3 - 10*w5 - 6)*w2 + 
        ((2*w5 + 2)*w3 - 2*w5 - 10))*s3 + (((-22*w5 + 10)*w3 - 6*w5 - 30)*w2 + 
        ((-28*w5 + 60)*w3 - 48*w5 + 120)))*s2 + ((((-6*w5 + 6)*w3 - 6*w5 + 
        22)*w2 + (16*w3 + (4*w5 + 44)))*s3 + (((44*w5 - 100)*w3 + (48*w5 - 
        120))*w2 + ((36*w5 - 20)*w3 + (60*w5 - 60)))))*s1)*I + (((-2*w5 - 10)*w3
        - 4*w5)*w2*s2 + 8*w5*w3)*r2 + (((((-2*w5 + 18)*w3 + 28)*w2 + ((2*w5 - 
        6)*w3 + (2*w5 + 2)))*s3 + (((-14*w5 + 10)*w3 - 18*w5 + 30)*w2 + ((-48*w5
        + 40)*w3 - 60*w5 + 60)))*s2 + ((((-10*w5 + 26)*w3 - 14*w5 + 30)*w2 + 
        ((-20*w5 + 20)*w3 - 16*w5 - 16))*s3 + (((-32*w5 + 120)*w3 - 60*w5 + 
        180)*w2 + ((-44*w5 + 140)*w3 - 12*w5 + 60))))*s1,
    ((((((1/6*(-3*w5 + 7)*w3 + 1/2*(-w5 + 1))*w2 + ((w5 - 1)*w3 + (2*w5 - 
        2)))*s3 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((-w5 - 1)*w3 - 3*w5 - 1)*w2 
        + (2*w3 + 6))*s3 + (2*w5*w3 + 6*w5)*w2))*s1 + (((-2/3*w3*w2 + (1/3*(-w5 
        - 5)*w3 - w5 - 1))*s3 + (((w5 + 5)*w3 + 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5
        + 5))))*s2 + ((((w5 + 3)*w3 + (3*w5 + 1))*w2 + ((2*w5 - 2)*w3 + (4*w5 - 
        8)))*s3 + ((-2*w5*w3 - 6*w5)*w2 - 8*w5*w3 - 4*w5))))*r2*r1 + (((((-w5 - 
        5)*w3 - 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((-2*w5*w3 - 
        6*w5)*w2 + (8*w5*w3 + 4*w5)))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 
        + ((w5 + 3)*w3 + (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + 
        (1/3*(8*w5 - 8)*w3 + 4*w5))*s3))*r2)*I + (((((1/6*(w5 - 9)*w3 + 1/2*(w5 
        - 5))*w2 + (w5 - 1))*s3 + ((-3*w5 - 5)*w3 - w5 + 5))*s2 + ((((w5 - 1)*w3
        + (w5 - 3))*w2 + (6*w3 + 6))*s3 + (6*w5*w3 - 2*w5)*w2))*s1 + 
        ((((1/3*(-2*w5 + 6)*w3 - 2*w5 + 4)*w2 + (1/3*(w5 + 1)*w3 - w5 + 3))*s3 +
        ((2*w5*w3 - w5 - 5)*w2 + ((3*w5 + 5)*w3 + (w5 - 5))))*s2 + ((((-w5 - 
        3)*w3 - w5 - 3)*w2 - 4*w3 + 2*w5 - 2)*s3 + ((-6*w5*w3 + 2*w5)*w2 - 
        4*w5*w3 + 8*w5))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + ((3*w5 + 5)*w3 
        + (w5 - 5)))*s2 + ((-6*w5*w3 + 2*w5)*w2 + (4*w5*w3 - 8*w5)))*s1 + 
        (((1/3*(-4*w5 - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 3))*s3*s2 + 
        ((2*w3 - 2*w5 + 4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    ((1/3*(4*w5 + 4)*w3*w2 + (-8/3*w5*w3 - 8))*s3*s2 + ((1/3*(4*w5 - 4)*w3 + 
        (4*w5 - 4))*w2 + (1/3*(-8*w5 + 24)*w3 - 8*w5 + 8))*s3)*s1*r2*I + 
        (((1/3*(4*w5 - 4)*w3 - 8)*w2 + (8/3*w3 + 8))*s3*s2 + ((1/3*(-4*w5 + 
        20)*w3 + (4*w5 - 4))*w2 - 16/3*w3)*s3)*s1*r2,
    ((((((1/6*(-w5 + 1)*w3 + 1/2*(w5 + 3))*w2 + ((-w5 - 3)*w3 - 2*w5 - 6))*s3 + 
        ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((w5 + 1)*w3 + (w5 + 3))*w2 + 
        (1/3*(-2*w5 + 12)*w3 - 2*w5 + 4))*s3 + (-2*w5*w3 + 2*w5)*w2))*s1 + 
        (((1/3*(2*w5 + 4)*w3*w2 + (1/3*(7*w5 + 15)*w3 + (3*w5 + 7)))*s3 + (((w5 
        + 5)*w3 + 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5))))*s2 + (((1/3*(-5*w5 - 
        11)*w3 - w5 - 7)*w2 + (1/3*(2*w5 - 18)*w3 + (4*w5 - 8)))*s3 + ((2*w5*w3 
        - 2*w5)*w2 - 4*w5))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + ((-3*w5 - 5)*w3
        - w5 + 5))*s2 + ((2*w5*w3 + 2*w5)*w2 - 4*w5*w3))*s1 + (((1/3*(-2*w5 + 
        8)*w3 - w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + ((-2*w5*w3 - 4*w5
        + 2)*w2 - 4*w3)*s3))*r2)*I + (((((1/6*(7*w5 + 13)*w3 + 1/2*(3*w5 + 
        5))*w2 + (-w5 - 3))*s3 + ((-3*w5 - 5)*w3 - w5 + 5))*s2 + ((((w5 - 1)*w3 
        + (3*w5 - 1))*w2 + (1/3*(-6*w5 - 4)*w3 - 2*w5 - 4))*s3 + (2*w5*w3 + 
        2*w5)*w2))*s1 + ((((1/3*(-2*w5 - 2)*w3 + 2)*w2 + (1/3*(-3*w5 - 7)*w3 - 
        w5 - 1))*s3 + ((2*w5*w3 - w5 - 5)*w2 + ((3*w5 + 5)*w3 + (w5 - 5))))*s2 +
        (((1/3*(w5 - 1)*w3 - w5 + 1)*w2 + (4/3*w3 - 2*w5 + 2))*s3 + ((-2*w5*w3 -
        2*w5)*w2 - 4*w5*w3))))*r2*r1 + (((((-w5 - 5)*w3 - 2*w5)*w2 + ((-w5 + 
        5)*w3 + (3*w5 + 5)))*s2 + ((2*w5*w3 - 2*w5)*w2 + 4*w5))*s1 + (((1/3*(-w5
        - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 3)))*s3*s2 + ((-2*w3 - 2*w5 - 
        4)*w2 + (8*w3 + 12))*s3))*r2,
    (((-4*w5*w3 + (2*w5 + 10))*w2*s2 + (16*w5*w3 - 8*w5))*r2 + (((((-4*w5 + 
        24)*w3 - 2*w5 + 26)*w2 + ((6*w5 - 42)*w3 + (2*w5 - 54)))*s3 + (((34*w5 -
        30)*w3 + (42*w5 - 30))*w2 + ((-20*w5 + 20)*w3 - 24*w5)))*s2 + ((((10*w5 
        + 6)*w3 + (2*w5 + 46))*w2 - 32*w3 + 12*w5 - 76)*s3 + (((12*w5 - 20)*w3 -
        48*w5 + 120)*w2 + ((20*w5 - 100)*w3 + (108*w5 - 300)))))*s1)*I + (((2*w5
        + 10)*w3 + 4*w5)*w2*s2 + (-8*w5*w3 - 16*w5))*r2 + (((((6*w5 + 2)*w3 + 
        (8*w5 - 4))*w2 + ((-10*w5 - 2)*w3 - 18*w5 - 2))*s3 + (((-6*w5 + 50)*w3 -
        42*w5 + 150)*w2 + ((-16*w5 - 40)*w3 + (36*w5 - 180))))*s2 + ((((6*w5 + 
        10)*w3 + (10*w5 + 22))*w2 + ((-12*w5 - 4)*w3 - 16*w5))*s3 + (((-8*w5 + 
        80)*w3 + (12*w5 + 60))*w2 + ((52*w5 - 180)*w3 + (36*w5 - 180)))))*s1,
    (((((1/3*(2*w5 - 6)*w3*w2 + (-2*w5 + 2))*s3 + ((-2*w5 + 10)*w3 - 2*w5 + 
        10))*s2 + (4*w5*w2*s3 + (-4*w5*w3 - 4*w5)*w2))*s1 + (((1/3*(-2*w5 + 
        6)*w3*w2 + (1/3*(-2*w5 + 10)*w3 + (2*w5 - 2)))*s3 + (((-2*w5 - 10)*w3 - 
        2*w5 - 10)*w2 + ((2*w5 - 10)*w3 + (2*w5 - 10))))*s2 + (((-4*w3 - 
        4*w5)*w2 + (-4*w5 + 4))*s3 + ((4*w5*w3 + 4*w5)*w2 + (16*w5*w3 + 
        16*w5)))))*r2*r1 + ((((-4*w5*w3 - 4*w5)*w2 + ((6*w5 + 10)*w3 + (6*w5 + 
        10)))*s2 + ((-12*w5*w3 - 12*w5)*w2 + (8*w5*w3 + 8*w5)))*s1 + (1/3*(-6*w5
        - 10)*w3*w2*s3*s2 + ((-4*w5 + 4)*w2 + 1/3*(8*w5 + 16)*w3)*s3))*r2)*I + 
        ((((4/3*w3*w2 + (-2*w5 + 2))*s3 + ((6*w5 + 10)*w3 + (6*w5 + 10)))*s2 + 
        ((4*w2 - 8*w3)*s3 + (-12*w5*w3 - 12*w5)*w2))*s1 + ((((-4/3*w3 + (2*w5 - 
        2))*w2 + (1/3*(-2*w5 + 2)*w3 + (2*w5 - 2)))*s3 + ((-4*w5*w3 - 4*w5)*w2 +
        ((-6*w5 - 10)*w3 - 6*w5 - 10)))*s2 + (((4*w3 - 4)*w2 + (8*w3 - 4*w5 - 
        4))*s3 + ((12*w5*w3 + 12*w5)*w2 + (8*w5*w3 + 8*w5)))))*r2*r1 + (((((2*w5
        + 10)*w3 + (2*w5 + 10))*w2 + ((2*w5 - 10)*w3 + (2*w5 - 10)))*s2 + 
        ((4*w5*w3 + 4*w5)*w2 - 16*w5*w3 - 16*w5))*s1 + ((1/3*(2*w5 + 6)*w3*w2 + 
        (-4*w5 - 12))*s3*s2 + ((4*w5 + 4)*w2 + 1/3*(-8*w5 + 16)*w3)*s3))*r2,
    ((((-8/3*w3 - 4)*w2 + (1/3*(2*w5 + 14)*w3 + (2*w5 + 6)))*s3*s2 + 
        ((1/3*(-2*w5 - 14)*w3 - 2*w5 - 6)*w2 + (16/3*w3 + 8))*s3)*s1*r2 + 
        ((((-4*w3 + (8*w5 - 12))*w2 + ((-12*w5 + 44)*w3 - 8*w5 + 64))*s3 + 
        (((-58*w5 + 110)*w3 - 54*w5 + 90)*w2 + (8*w5*w3 - 12*w5 + 60)))*s2 + 
        ((((-12*w5 + 12)*w3 - 12*w5 - 12)*w2 + ((20*w5 - 36)*w3 + (20*w5 - 
        52)))*s3 + (((16*w5 - 40)*w3 + (132*w5 - 300))*w2 + ((-36*w5 + 100)*w3 -
        180*w5 + 420))))*s1)*I + (((4/3*w5*w3 + (4*w5 + 4))*w2 + (1/3*(-10*w5 - 
        14)*w3 - 6*w5 - 10))*s3*s2 + ((1/3*(10*w5 + 14)*w3 + (6*w5 + 10))*w2 + 
        (-8/3*w5*w3 - 8*w5 - 8))*s3)*s1*r2 + (((((4*w5 - 16)*w3 + (12*w5 - 
        32))*w2 + ((8*w5 - 16)*w3 + (4*w5 - 4)))*s3 + (((18*w5 - 30)*w3 + (66*w5
        - 150))*w2 + ((4*w5 + 60)*w3 - 72*w5 + 240)))*s2 + ((((-12*w5 + 20)*w3 -
        12*w5 + 12)*w2 + ((28*w5 - 44)*w3 + (20*w5 - 20)))*s3 + (((4*w5 - 60)*w3
        - 24*w5)*w2 + ((-108*w5 + 220)*w3 - 84*w5 + 180))))*s1,
    ((((((1/6*(-7*w5 - 13)*w3 + 1/2*(-3*w5 - 5))*w2 + (w5 + 3))*s3 + ((-3*w5 - 
        5)*w3 - w5 + 5))*s2 + ((((-w5 + 1)*w3 - 3*w5 + 1)*w2 + (1/3*(6*w5 + 
        4)*w3 + (2*w5 + 4)))*s3 + (2*w5*w3 + 2*w5)*w2))*s1 + ((((1/3*(2*w5 + 
        2)*w3 - 2)*w2 + (1/3*(3*w5 + 7)*w3 + (w5 + 1)))*s3 + ((2*w5*w3 - w5 - 
        5)*w2 + ((3*w5 + 5)*w3 + (w5 - 5))))*s2 + (((1/3*(-w5 + 1)*w3 + (w5 - 
        1))*w2 + (-4/3*w3 + (2*w5 - 2)))*s3 + ((-2*w5*w3 - 2*w5)*w2 - 
        4*w5*w3))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + ((3*w5 + 5)*w3 + (w5 -
        5)))*s2 + ((-2*w5*w3 - 2*w5)*w2 + 4*w5*w3))*s1 + (((1/3*(-2*w5 + 8)*w3 -
        w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + ((-2*w5*w3 - 4*w5 + 2)*w2
        - 4*w3)*s3))*r2)*I + (((((1/6*(-w5 + 1)*w3 + 1/2*(w5 + 3))*w2 + ((-w5 - 
        3)*w3 - 2*w5 - 6))*s3 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((w5 + 1)*w3
        + (w5 + 3))*w2 + (1/3*(-2*w5 + 12)*w3 - 2*w5 + 4))*s3 + (2*w5*w3 - 
        2*w5)*w2))*s1 + (((1/3*(2*w5 + 4)*w3*w2 + (1/3*(7*w5 + 15)*w3 + (3*w5 + 
        7)))*s3 + (((-w5 - 5)*w3 - 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5)))*s2 + 
        (((1/3*(-5*w5 - 11)*w3 - w5 - 7)*w2 + (1/3*(2*w5 - 18)*w3 + (4*w5 - 
        8)))*s3 + ((-2*w5*w3 + 2*w5)*w2 + 4*w5))))*r2*r1 + (((((w5 + 5)*w3 + 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((-2*w5*w3 + 2*w5)*w2 - 
        4*w5))*s1 + (((1/3*(-w5 - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 
        3)))*s3*s2 + ((-2*w3 - 2*w5 - 4)*w2 + (8*w3 + 12))*s3))*r2,
    (((-4*w5 - 20)*w3 - 4*w5 - 20)*w2*s2 + (16*w5*w3 + 16*w5))*r2*I + (-8*w5*w3 
        - 8*w5)*w2*s2*r2,
    ((((((1/6*(3*w5 - 7)*w3 + 1/2*(w5 - 1))*w2 + ((-w5 + 1)*w3 - 2*w5 + 2))*s3 +
        ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((w5 + 1)*w3 + (3*w5 + 1))*w2 - 2*w3
        - 6)*s3 + (-2*w5*w3 - 6*w5)*w2))*s1 + (((2/3*w3*w2 + (1/3*(w5 + 5)*w3 + 
        (w5 + 1)))*s3 + (((-w5 - 5)*w3 - 2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 
        5)))*s2 + ((((-w5 - 3)*w3 - 3*w5 - 1)*w2 + ((-2*w5 + 2)*w3 - 4*w5 + 
        8))*s3 + ((2*w5*w3 + 6*w5)*w2 + (8*w5*w3 + 4*w5)))))*r2*r1 + (((((-w5 - 
        5)*w3 - 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((-2*w5*w3 - 
        6*w5)*w2 + (8*w5*w3 + 4*w5)))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 
        + ((w5 + 3)*w3 + (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + 
        (1/3*(8*w5 - 8)*w3 + 4*w5))*s3))*r2)*I + (((((1/6*(-w5 + 9)*w3 + 
        1/2*(-w5 + 5))*w2 + (-w5 + 1))*s3 + ((3*w5 + 5)*w3 + (w5 - 5)))*s2 + 
        ((((-w5 + 1)*w3 - w5 + 3)*w2 - 6*w3 - 6)*s3 + (-6*w5*w3 + 2*w5)*w2))*s1 
        + ((((1/3*(2*w5 - 6)*w3 + (2*w5 - 4))*w2 + (1/3*(-w5 - 1)*w3 + (w5 - 
        3)))*s3 + ((-2*w5*w3 + (w5 + 5))*w2 + ((-3*w5 - 5)*w3 - w5 + 5)))*s2 + 
        ((((w5 + 3)*w3 + (w5 + 3))*w2 + (4*w3 - 2*w5 + 2))*s3 + ((6*w5*w3 - 
        2*w5)*w2 + (4*w5*w3 - 8*w5)))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + 
        ((3*w5 + 5)*w3 + (w5 - 5)))*s2 + ((-6*w5*w3 + 2*w5)*w2 + (4*w5*w3 - 
        8*w5)))*s1 + (((1/3*(-4*w5 - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 
        3))*s3*s2 + ((2*w3 - 2*w5 + 4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    ((((1/3*(2*w5 - 10)*w3 - 8)*w2 + (1/3*(2*w5 + 18)*w3 + (2*w5 + 10)))*s3*s2 +
        ((1/3*(-4*w5 + 16)*w3 + 4)*w2 + (1/3*(8*w5 - 24)*w3 + (4*w5 - 
        12)))*s3)*s1*r2 + (((((-8*w5 + 20)*w3 - 4*w5 + 8)*w2 + ((-4*w5 + 4)*w3 -
        8*w5))*s3 + (((-46*w5 + 90)*w3 - 18*w5 + 30)*w2 + ((-40*w5 + 80)*w3 - 
        84*w5 + 180)))*s2 + ((((-8*w5 + 24)*w3 - 16*w5 + 56)*w2 + ((20*w5 - 
        52)*w3 + (36*w5 - 84)))*s3 + (((72*w5 - 160)*w3 + (132*w5 - 300))*w2 + 
        ((20*w5 - 20)*w3 - 12*w5 + 60))))*s1)*I + (((1/3*(-4*w5 + 4)*w3 - 2*w5 +
        2)*w2 + (1/3*(6*w5 - 2)*w3 + (2*w5 + 2)))*s3*s2 + ((1/3*(-8*w5 + 4)*w3 -
        4*w5)*w2 + (1/3*(12*w5 - 20)*w3 + (8*w5 - 8)))*s3)*s1*r2 + (((((8*w5 + 
        4)*w3 + (20*w5 - 8))*w2 - 24*w3 - 12*w5 - 4)*s3 + (((-2*w5 + 30)*w3 + 
        (6*w5 + 30))*w2 + ((-60*w5 + 60)*w3 - 96*w5 + 120)))*s2 + ((((-16*w5 + 
        56)*w3 - 16*w5 + 64)*w2 + ((-4*w5 - 28)*w3 - 12*w5 - 36))*s3 + (((-36*w5
        + 140)*w3 - 72*w5 + 240)*w2 + ((-100*w5 + 180)*w3 - 60*w5 + 60))))*s1,
    (((((1/3*(-4*w5 - 8)*w3*w2 + (2*w5 + 6))*s3 + ((-6*w5 - 10)*w3 - 6*w5 - 
        10))*s2 + ((-4*w5*w2 + 8/3*w5*w3)*s3 + (4*w5*w3 + 4*w5)*w2))*s1 + 
        ((((1/3*(4*w5 + 8)*w3 - 2*w5 - 6)*w2 + (1/3*(2*w5 + 6)*w3 - 2*w5 - 
        6))*s3 + ((4*w5*w3 + 4*w5)*w2 + ((6*w5 + 10)*w3 + (6*w5 + 10))))*s2 + 
        (((1/3*(-4*w5 + 8)*w3 + 4*w5)*w2 + (-8/3*w5*w3 + (4*w5 + 4)))*s3 + 
        ((-4*w5*w3 - 4*w5)*w2 - 8*w5*w3 - 8*w5))))*r2*r1 + (((((2*w5 + 10)*w3 + 
        (2*w5 + 10))*w2 + ((2*w5 - 10)*w3 + (2*w5 - 10)))*s2 + (-4*w5*w3 - 
        4*w5)*w2)*s1 + ((1/3*(-2*w5 + 2)*w3*w2 + (4*w5 - 4))*s3*s2 + ((-4*w5 - 
        4)*w2 + 8*w3)*s3))*r2)*I + ((((1/3*(-2*w5 - 2)*w3*w2 + (-2*w5 - 6))*s3 +
        ((-2*w5 + 10)*w3 - 2*w5 + 10))*s2 + ((4*w2 + 16/3*w3)*s3 + (4*w5*w3 + 
        4*w5)*w2))*s1 + (((1/3*(2*w5 + 2)*w3*w2 + (1/3*(6*w5 + 10)*w3 + (2*w5 + 
        6)))*s3 + (((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 + ((2*w5 - 10)*w3 + (2*w5 - 
        10))))*s2 + (((1/3*(-4*w5 - 8)*w3 - 4)*w2 + (-16/3*w3 + (4*w5 - 4)))*s3 
        + (-4*w5*w3 - 4*w5)*w2)))*r2*r1 + ((((4*w5*w3 + 4*w5)*w2 + ((-6*w5 - 
        10)*w3 - 6*w5 - 10))*s2 + ((4*w5*w3 + 4*w5)*w2 - 8*w5*w3 - 8*w5))*s1 + 
        (1/3*(2*w5 - 10)*w3*w2*s3*s2 + ((4*w5 - 4)*w2 + 8*w3)*s3))*r2,
    (((4*w5*w3 - 2*w5 - 10)*w2*s2 + (-16*w5*w3 + 8*w5))*r2 + (((((4*w5 - 24)*w3 
        + (2*w5 - 26))*w2 + ((-6*w5 + 42)*w3 - 2*w5 + 54))*s3 + (((-34*w5 + 
        30)*w3 - 42*w5 + 30)*w2 + ((20*w5 - 20)*w3 + 24*w5)))*s2 + ((((-10*w5 - 
        6)*w3 - 2*w5 - 46)*w2 + (32*w3 - 12*w5 + 76))*s3 + (((-12*w5 + 20)*w3 + 
        (48*w5 - 120))*w2 + ((-20*w5 + 100)*w3 - 108*w5 + 300))))*s1)*I + 
        (((-2*w5 - 10)*w3 - 4*w5)*w2*s2 + (8*w5*w3 + 16*w5))*r2 + (((((-6*w5 - 
        2)*w3 - 8*w5 + 4)*w2 + ((10*w5 + 2)*w3 + (18*w5 + 2)))*s3 + (((6*w5 - 
        50)*w3 + (42*w5 - 150))*w2 + ((16*w5 + 40)*w3 - 36*w5 + 180)))*s2 + 
        ((((-6*w5 - 10)*w3 - 10*w5 - 22)*w2 + ((12*w5 + 4)*w3 + 16*w5))*s3 + 
        (((8*w5 - 80)*w3 - 12*w5 - 60)*w2 + ((-52*w5 + 180)*w3 - 36*w5 + 
        180))))*s1,
    ((((((1/6*(-w5 + 9)*w3 + 1/2*(-w5 + 5))*w2 + (-w5 + 1))*s3 + ((-3*w5 - 5)*w3
        - w5 + 5))*s2 + ((((-w5 + 1)*w3 - w5 + 3)*w2 - 6*w3 - 6)*s3 + (6*w5*w3 -
        2*w5)*w2))*s1 + ((((1/3*(2*w5 - 6)*w3 + (2*w5 - 4))*w2 + (1/3*(-w5 - 
        1)*w3 + (w5 - 3)))*s3 + ((2*w5*w3 - w5 - 5)*w2 + ((3*w5 + 5)*w3 + (w5 - 
        5))))*s2 + ((((w5 + 3)*w3 + (w5 + 3))*w2 + (4*w3 - 2*w5 + 2))*s3 + 
        ((-6*w5*w3 + 2*w5)*w2 - 4*w5*w3 + 8*w5))))*r2*r1 + (((((w5 + 5)*w3 + 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((2*w5*w3 + 6*w5)*w2 - 8*w5*w3
        - 4*w5))*s1 + (((1/3*(-3*w5 - 7)*w3 - 2*w5 - 4)*w2 + ((w5 + 3)*w3 + 
        (3*w5 + 9)))*s3*s2 + ((-2*w5*w3 - 4*w5 - 2)*w2 + (1/3*(8*w5 - 8)*w3 + 
        4*w5))*s3))*r2)*I + (((((1/6*(-3*w5 + 7)*w3 + 1/2*(-w5 + 1))*w2 + ((w5 -
        1)*w3 + (2*w5 - 2)))*s3 + ((-w5 + 5)*w3 + (3*w5 + 5)))*s2 + ((((-w5 - 
        1)*w3 - 3*w5 - 1)*w2 + (2*w3 + 6))*s3 + (-2*w5*w3 - 6*w5)*w2))*s1 + 
        (((-2/3*w3*w2 + (1/3*(-w5 - 5)*w3 - w5 - 1))*s3 + (((-w5 - 5)*w3 - 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5)))*s2 + ((((w5 + 3)*w3 + (3*w5 + 
        1))*w2 + ((2*w5 - 2)*w3 + (4*w5 - 8)))*s3 + ((2*w5*w3 + 6*w5)*w2 + 
        (8*w5*w3 + 4*w5)))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + ((-3*w5 - 5)*w3 
        - w5 + 5))*s2 + ((6*w5*w3 - 2*w5)*w2 - 4*w5*w3 + 8*w5))*s1 + 
        (((1/3*(-4*w5 - 6)*w3 - w5 - 1)*w2 + ((-w5 - 3)*w3 - w5 - 3))*s3*s2 + 
        ((2*w3 - 2*w5 + 4)*w2 + (1/3*(4*w5 + 16)*w3 + 8))*s3))*r2,
    (((8/3*w3 - 4*w5 - 4)*w2 + (1/3*(4*w5 + 4)*w3 + (4*w5 + 4)))*s3*s2 + 
        ((1/3*(-4*w5 - 4)*w3 - 4*w5 - 4)*w2 + (-16/3*w3 + (8*w5 + 
        8)))*s3)*s1*r2*I + ((1/3*(-4*w5 - 12)*w3*w2 + (1/3*(4*w5 + 20)*w3 + 
        (4*w5 + 4)))*s3*s2 + ((1/3*(-4*w5 - 20)*w3 - 4*w5 - 4)*w2 + 1/3*(8*w5 + 
        24)*w3)*s3)*s1*r2,
    ((((((1/6*(7*w5 + 13)*w3 + 1/2*(3*w5 + 5))*w2 + (-w5 - 3))*s3 + ((3*w5 + 
        5)*w3 + (w5 - 5)))*s2 + ((((w5 - 1)*w3 + (3*w5 - 1))*w2 + (1/3*(-6*w5 - 
        4)*w3 - 2*w5 - 4))*s3 + (-2*w5*w3 - 2*w5)*w2))*s1 + ((((1/3*(-2*w5 - 
        2)*w3 + 2)*w2 + (1/3*(-3*w5 - 7)*w3 - w5 - 1))*s3 + ((-2*w5*w3 + (w5 + 
        5))*w2 + ((-3*w5 - 5)*w3 - w5 + 5)))*s2 + (((1/3*(w5 - 1)*w3 - w5 + 
        1)*w2 + (4/3*w3 - 2*w5 + 2))*s3 + ((2*w5*w3 + 2*w5)*w2 + 
        4*w5*w3))))*r2*r1 + ((((-2*w5*w3 + (w5 + 5))*w2 + ((3*w5 + 5)*w3 + (w5 -
        5)))*s2 + ((-2*w5*w3 - 2*w5)*w2 + 4*w5*w3))*s1 + (((1/3*(-2*w5 + 8)*w3 -
        w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + ((-2*w5*w3 - 4*w5 + 2)*w2
        - 4*w3)*s3))*r2)*I + (((((1/6*(w5 - 1)*w3 + 1/2*(-w5 - 3))*w2 + ((w5 + 
        3)*w3 + (2*w5 + 6)))*s3 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((-w5 - 1)*w3
        - w5 - 3)*w2 + (1/3*(2*w5 - 12)*w3 + (2*w5 - 4)))*s3 + (-2*w5*w3 + 
        2*w5)*w2))*s1 + (((1/3*(-2*w5 - 4)*w3*w2 + (1/3*(-7*w5 - 15)*w3 - 3*w5 -
        7))*s3 + (((w5 + 5)*w3 + 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5))))*s2 + 
        (((1/3*(5*w5 + 11)*w3 + (w5 + 7))*w2 + (1/3*(-2*w5 + 18)*w3 - 4*w5 + 
        8))*s3 + ((2*w5*w3 - 2*w5)*w2 - 4*w5))))*r2*r1 + (((((w5 + 5)*w3 + 
        2*w5)*w2 + ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((-2*w5*w3 + 2*w5)*w2 - 
        4*w5))*s1 + (((1/3*(-w5 - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 
        3)))*s3*s2 + ((-2*w3 - 2*w5 - 4)*w2 + (8*w3 + 12))*s3))*r2,
    (((4*w5*w3 - 2*w5 - 10)*w2*s2 + 8*w5)*r2 + ((((4*w5*w3 + (10*w5 + 6))*w2 + 
        ((-2*w5 - 2)*w3 + (2*w5 + 10)))*s3 + (((22*w5 - 10)*w3 + (6*w5 + 30))*w2
        + ((28*w5 - 60)*w3 + (48*w5 - 120))))*s2 + ((((6*w5 - 6)*w3 + (6*w5 - 
        22))*w2 - 16*w3 - 4*w5 - 44)*s3 + (((-44*w5 + 100)*w3 - 48*w5 + 120)*w2 
        + ((-36*w5 + 20)*w3 - 60*w5 + 60))))*s1)*I + (((-2*w5 - 10)*w3 - 
        4*w5)*w2*s2 + 8*w5*w3)*r2 + (((((2*w5 - 18)*w3 - 28)*w2 + ((-2*w5 + 
        6)*w3 - 2*w5 - 2))*s3 + (((14*w5 - 10)*w3 + (18*w5 - 30))*w2 + ((48*w5 -
        40)*w3 + (60*w5 - 60))))*s2 + ((((10*w5 - 26)*w3 + (14*w5 - 30))*w2 + 
        ((20*w5 - 20)*w3 + (16*w5 + 16)))*s3 + (((32*w5 - 120)*w3 + (60*w5 - 
        180))*w2 + ((44*w5 - 140)*w3 + (12*w5 - 60)))))*s1,
    (((((-4/3*w3*w2 + (2*w5 - 2))*s3 + ((6*w5 + 10)*w3 + (6*w5 + 10)))*s2 + 
        ((-4*w2 + 8*w3)*s3 + (-12*w5*w3 - 12*w5)*w2))*s1 + ((((4/3*w3 - 2*w5 + 
        2)*w2 + (1/3*(2*w5 - 2)*w3 - 2*w5 + 2))*s3 + ((-4*w5*w3 - 4*w5)*w2 + 
        ((-6*w5 - 10)*w3 - 6*w5 - 10)))*s2 + (((-4*w3 + 4)*w2 - 8*w3 + 4*w5 + 
        4)*s3 + ((12*w5*w3 + 12*w5)*w2 + (8*w5*w3 + 8*w5)))))*r2*r1 + 
        ((((4*w5*w3 + 4*w5)*w2 + ((-6*w5 - 10)*w3 - 6*w5 - 10))*s2 + ((12*w5*w3 
        + 12*w5)*w2 - 8*w5*w3 - 8*w5))*s1 + (1/3*(-6*w5 - 10)*w3*w2*s3*s2 + 
        ((-4*w5 + 4)*w2 + 1/3*(8*w5 + 16)*w3)*s3))*r2)*I + ((((1/3*(2*w5 - 
        6)*w3*w2 + (-2*w5 + 2))*s3 + ((2*w5 - 10)*w3 + (2*w5 - 10)))*s2 + 
        (4*w5*w2*s3 + (4*w5*w3 + 4*w5)*w2))*s1 + (((1/3*(-2*w5 + 6)*w3*w2 + 
        (1/3*(-2*w5 + 10)*w3 + (2*w5 - 2)))*s3 + (((2*w5 + 10)*w3 + (2*w5 + 
        10))*w2 + ((-2*w5 + 10)*w3 - 2*w5 + 10)))*s2 + (((-4*w3 - 4*w5)*w2 + 
        (-4*w5 + 4))*s3 + ((-4*w5*w3 - 4*w5)*w2 - 16*w5*w3 - 16*w5))))*r2*r1 + 
        (((((-2*w5 - 10)*w3 - 2*w5 - 10)*w2 + ((-2*w5 + 10)*w3 - 2*w5 + 10))*s2 
        + ((-4*w5*w3 - 4*w5)*w2 + (16*w5*w3 + 16*w5)))*s1 + ((1/3*(2*w5 + 
        6)*w3*w2 + (-4*w5 - 12))*s3*s2 + ((4*w5 + 4)*w2 + 1/3*(-8*w5 + 
        16)*w3)*s3))*r2,
    ((((1/3*(-2*w5 + 10)*w3 + 8)*w2 + (1/3*(-2*w5 - 18)*w3 - 2*w5 - 10))*s3*s2 +
        ((1/3*(4*w5 - 16)*w3 - 4)*w2 + (1/3*(-8*w5 + 24)*w3 - 4*w5 + 
        12))*s3)*s1*r2 + (((((8*w5 - 20)*w3 + (4*w5 - 8))*w2 + ((4*w5 - 4)*w3 + 
        8*w5))*s3 + (((46*w5 - 90)*w3 + (18*w5 - 30))*w2 + ((40*w5 - 80)*w3 + 
        (84*w5 - 180))))*s2 + ((((8*w5 - 24)*w3 + (16*w5 - 56))*w2 + ((-20*w5 + 
        52)*w3 - 36*w5 + 84))*s3 + (((-72*w5 + 160)*w3 - 132*w5 + 300)*w2 + 
        ((-20*w5 + 20)*w3 + (12*w5 - 60)))))*s1)*I + (((1/3*(4*w5 - 4)*w3 + 
        (2*w5 - 2))*w2 + (1/3*(-6*w5 + 2)*w3 - 2*w5 - 2))*s3*s2 + ((1/3*(8*w5 - 
        4)*w3 + 4*w5)*w2 + (1/3*(-12*w5 + 20)*w3 - 8*w5 + 8))*s3)*s1*r2 + 
        (((((-8*w5 - 4)*w3 - 20*w5 + 8)*w2 + (24*w3 + (12*w5 + 4)))*s3 + (((2*w5
        - 30)*w3 - 6*w5 - 30)*w2 + ((60*w5 - 60)*w3 + (96*w5 - 120))))*s2 + 
        ((((16*w5 - 56)*w3 + (16*w5 - 64))*w2 + ((4*w5 + 28)*w3 + (12*w5 + 
        36)))*s3 + (((36*w5 - 140)*w3 + (72*w5 - 240))*w2 + ((100*w5 - 180)*w3 +
        (60*w5 - 60)))))*s1,
    ((((((1/6*(-w5 + 1)*w3 + 1/2*(w5 + 3))*w2 + ((-w5 - 3)*w3 - 2*w5 - 6))*s3 + 
        ((w5 - 5)*w3 - 3*w5 - 5))*s2 + ((((w5 + 1)*w3 + (w5 + 3))*w2 + 
        (1/3*(-2*w5 + 12)*w3 - 2*w5 + 4))*s3 + (-2*w5*w3 + 2*w5)*w2))*s1 + 
        (((1/3*(2*w5 + 4)*w3*w2 + (1/3*(7*w5 + 15)*w3 + (3*w5 + 7)))*s3 + (((w5 
        + 5)*w3 + 2*w5)*w2 + ((-w5 + 5)*w3 + (3*w5 + 5))))*s2 + (((1/3*(-5*w5 - 
        11)*w3 - w5 - 7)*w2 + (1/3*(2*w5 - 18)*w3 + (4*w5 - 8)))*s3 + ((2*w5*w3 
        - 2*w5)*w2 - 4*w5))))*r2*r1 + ((((2*w5*w3 - w5 - 5)*w2 + ((-3*w5 - 5)*w3
        - w5 + 5))*s2 + ((2*w5*w3 + 2*w5)*w2 - 4*w5*w3))*s1 + (((1/3*(-2*w5 + 
        8)*w3 - w5 + 3)*w2 + ((w5 - 1)*w3 + (w5 - 1)))*s3*s2 + ((-2*w5*w3 - 4*w5
        + 2)*w2 - 4*w3)*s3))*r2)*I + (((((1/6*(7*w5 + 13)*w3 + 1/2*(3*w5 + 
        5))*w2 + (-w5 - 3))*s3 + ((-3*w5 - 5)*w3 - w5 + 5))*s2 + ((((w5 - 1)*w3 
        + (3*w5 - 1))*w2 + (1/3*(-6*w5 - 4)*w3 - 2*w5 - 4))*s3 + (2*w5*w3 + 
        2*w5)*w2))*s1 + ((((1/3*(-2*w5 - 2)*w3 + 2)*w2 + (1/3*(-3*w5 - 7)*w3 - 
        w5 - 1))*s3 + ((2*w5*w3 - w5 - 5)*w2 + ((3*w5 + 5)*w3 + (w5 - 5))))*s2 +
        (((1/3*(w5 - 1)*w3 - w5 + 1)*w2 + (4/3*w3 - 2*w5 + 2))*s3 + ((-2*w5*w3 -
        2*w5)*w2 - 4*w5*w3))))*r2*r1 + (((((-w5 - 5)*w3 - 2*w5)*w2 + ((-w5 + 
        5)*w3 + (3*w5 + 5)))*s2 + ((2*w5*w3 - 2*w5)*w2 + 4*w5))*s1 + (((1/3*(-w5
        - 1)*w3 - 2)*w2 + ((w5 - 1)*w3 + (3*w5 - 3)))*s3*s2 + ((-2*w3 - 2*w5 - 
        4)*w2 + (8*w3 + 12))*s3))*r2
];


==> fiducial4a_FibonacciLucas.txt <==
w2:=sqrt(2);
w5:=sqrt(5);
I:=sqrt(-1);

s1:=sqrt(1+w5);

w10:=w2*w5;
zeta_8:=(1+I)/w2; 

fid4a:=[
8*w2-8,
((w10+w2)*s1+4*w2-4)-((-w10-w2+2*w5+2)*s1+4)*I,
8*I,
(-(w10+w2)*s1+4*w2-4)-((w10+w2-2*w5-2)*s1+4)*I
];


==> fiducial8b_FibonacciLucas.txt <==
w2:=sqrt(2);
w5:=sqrt(5);
I:=sqrt(-1);

s1:=sqrt(2+w2);
s2:=sqrt(w5-1);

w10:=w2*w5;

zeta_16:=s1/2*((w2-1)*I+1);


fid8b:=[
-4*w5 + 12,
((2*w2 - 2)*s1*s2 + (-w10 + 3*w2 + 2*w5 - 6)*s1 - 4*s2)*I + 2*s1*s2 + (w10 - 3*w2)*s1 - 2*w10 + 6*w2,
-4*w2*s2*I,
((2*w2 - 2)*s1*s2 + (w10 - 3*w2 - 2*w5 + 6)*s1 + 4*s2)*I + 2*s1*s2 + (-w10 + 3*w2)*s1 - 2*w10 + 6*w2,
4*w5 - 12,
((-2*w2 + 2)*s1*s2 + (w10 - 3*w2 - 2*w5 + 6)*s1 - 4*s2)*I -2*s1*s2 + (-w10 + 3*w2)*s1 - 2*w10 + 6*w2,
4*w2*s2*I,
((-2*w2 + 2)*s1*s2 + (-w10 + 3*w2 + 2*w5 - 6)*s1 + 4*s2)*I -2*s1*s2 + (w10 - 3*w2)*s1 - 2*w10 + 6*w2
];


==> sicfiducial.124.a.150.txt <==
+.400381836031181309831868823903563402887679667808471112533483535628152597052205319925561298408190414275319887556641264065196697638391207072966047104255e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.643431518953125350989034574057063771666903137748548848340459574737902505285249231312642727672105677285684056147572369126028551364129592946001722265478e-1-.714794977673704268019515284337206212336843082970969414096291757426460273286848965635655934455164655762855065925889160589054746415500986719889385383526e-1i
+.260062761712259330911109379872680542186128606306151377183902519482503068157967883857039110448155271685944656308349122680100393294972175356156430917146e-1+.221268570558160147412710432398465440354788758015140884183079374317905702003823615990195851731995409971435052905686861708791571835263737987637955549796e-1i
-.205841417231266017826178809826783196000199178339729517710318908945362074564392691247305758617026517183721608613901554399639152224939108193547674634367e-1-.655785705289563899106609586442767119493111129023458307853360578307009346621676352562486128133687589818003958105406467937457013638621727155809452847238e-3i
+.419147550606344801857673032457474861610089850650876477918194839766103061540207245036279599215052054232048457045569022547287021738986591417694994403048e-1+.364233160215668298620835940630790838364772573012607391116555939952865023967492105343137715174714846639798125599012102711847316446068409674489790807281e-1i
-.567081347533068551501918943667119262935304082203462521691129895894446625349208371654036080094355906677792548416464263246835612249031783374721775660454e-1-.390873381467726146146552868890547362505871471176545837736741950820421047067983285877340603342918466577702680948456624485676088288767168770159964143884e-1i
-.136792951925678276812554209349309735044199878527173126495872921166397596563140955686481113658885066643102511687829324910652653329055676796014751521398e-1+.612683044843318629011089261021809552072902594215574490253008858618144942358565989469055743000648302598553484939853582173203473137565273581077322523432e-1i
+.500879633376967871947596469231312806977259783815865414321504639192159460441412406643018591325066067441274783174746438934597208478573534094515208916689e-1-.692482027097583539856813247618476999441009381024493382939434101175152150280105027424111584012423200793384480264954583161118386041784669525456870386819e-1i
-.102164960480604081131437499429573207894478553041019676897323930687859018794075107192375100082027444334862613603346987286991377511538785521929700088868e0+.488762351790187111127241688972692480669721789497749201584659728952928273650500422893343928159411668785347454114622151439347270848265252763457247876583e-2i
+.468544080084073696552124203436209442141698608730007431212716076997197682916812352654924572812230338798853521269810435534555428242404058100535835945094e-1+.110650113763385777639298811982527396306806972377511118651082245850897554761984279732397738122146099591359768366644029416270201477708102181288526322922e0i
-.179997462521534985861359567584928321317278862265328885917676775267312688808338283524794197739992466734498231748462586178784167123957595340898603140620e-1+.196670587083551503763825281402801918448041531931220398013521621336606792957501368323416624319221503386875670139577689440774592214591804486988247677779e-1i
-.832978384031672914851640672942740344422859685284094249660610131119028870193706795228823438418072869236187576792444918755902692225570801993186938961508e-1+.302013886786964045816631284806436260428161019951830580911560975408355024429428087774656152109356028022912306964747052445859958258471144601533589646465e-1i
-.158614377068175428694588054035438904965272248427751185079834499279010530167448640535744521300984018350294129409665062411843851444760472494640947625633e0-.225176909708895540587751013716560383404622768354591203373313637326767059879224903422314197032584657639419890736468735372288300292772498832579030524141e-1i
+.238082243607350689068836699038316164965074459399214004341759367648886976797848888047673172985748178251182435081733425152909692310604143710583993151655e-1+.103277852987431108621546779668831111971459397057246552987366745650064229234678182605160776342023140776567233637917924487710413563890164653367226852303e-1i
-.522926288321080852332227923467767942887026214880549767655205389822425606259248484513744571070016995048034835671523379753949105851434056727006333323321e-1-.573644195053083460416338384368113621611420371418713557365705604886514449855941651035273767640931876590654420359031706668853856295534960935379694664774e-1i
-.623097457915852615752291509483771893869263752133031691439166954860401842803674148611669473268239324295353925464390030944150348151993264446940803292005e-1-.939778964401887488670528260778268065322883985325874531102360669909876792211156782215309539894362318944664931669187347585292386975909361371538840668626e-1i
+.483191021470246314981259317281938903957162195354809818109605894429079671460195611707386419828071222613994237536116570767996557775565173807664411650313e-1+.561986762042064944199084321503707670352335783797886692180665032239869649832267886528249139997567706287591733068054467977417244685596797332603567246701e-1i
+.113899839857834178286969131791464596375140397627116622780070058116985264117015486869334427187326144216082237801096938732167566331971178693629687000465e0-.984948397630655926165596624255880699775954144848189448565763496297716025495645654604719364509369679037577210839119324812560391098369878691225303384342e-2i
-.400751438529233075434157540566955650215344312102142228652447860692517346826140173191963989368574013384266281710964684310625523050914480926517010535823e-1+.192396171776022321895725644991512468299507179722798340092621808782969468946125500612295604014735715355816779562033814814504191021861407136879189351074e-1i
+.173890215581559878439476702398380582269131682783384829797774261508617044141652487594008592364490680665583303128580709753978556556935781706551576468904e0-.989654452018452557841823648699178562935626878412701135721591910505285536170482883582833754253666548131413954223657964903401702777229026334357654987234e-1i
+.116589812131754350065078158452533373010982900779838942551703272189618699171535004877693754401871560756404388759327614327904968793436387576599802138067e0+.480691821697283084623051670222441773522725088911190914782779627267727347110773933743273159671271689022343633952684445007666528780512908975165714419621e-1i
-.384279901877572460905604952080724460592040342107034535741442021754260111658977338363295301876982050163526700750129913622458702113789469187725159729937e-1-.638717900012467288260001263330353075132222700922297854512854576459083993578478240590082004803427073809139144223370455330422836560778451216843822276784e-1i
-.478790935588029238627153460316250076829508335760156302727371898883486695321974834870224632430566920763873861198124907441205709519027893521311357225690e-1-.594332070565137167884895351273345676815504326805951998185457556696853677988690987974853984570147182016020845269818628599270815376716251917754695107003e-1i
-.878035114953579627524591158515357670857861620237701756194624692337746674532877709354578262843503900086321189206750979448281501598177807445622033129643e-1+.174222411599184563413375223545300225269820382977741543818503028889485114047158665789691926339307438277667535444873668046861959830887095215816610712877e-1i
-.460378444088466814725706483294872736398916172497043608741544936718780301048330904458639920598484146898743822513664322844486995919865641471248135430911e-1+.461111686730449205139265594223862186337980830618368710454451456149644271506913504131963981269324047910690031348051506224489814234550384445682620997585e-2i
-.845974119188032960361137603314646067294742116987435603521187633238904844029536353620661507982234570549619498718874016025864840225406196085663074026217e-1+.759323483375496102429111080748789427862910175724388453233042639125585403574335398160747332613495217489117097734774728187733235495751723208181503679620e-2i
+.434332084616418346511851751633828498765285657257575622432134044789159913917863545922849704800451452554182741681519402622828555621852198535553699543108e-1-.753305414024077913391740544560730990321972860721756133572281120104521765880911188826319811578304775339109880311522119088556306638915971174849984901262e-1i
+.355090588567756562858571752968425600355577626471268669905560755434866409422883816110696391227595634818207829577730913745783653597023978431548579116574e-1+.156027298636574574687929133861929762345788965269827539599296833552770930371684870125465939220005308123102303318316014533514982054407296538673517436746e0i
-.649431323491422302622130986449005505729926911772997824590946526924216796366685977549209567680215012993164444450731972590170841432253173507411744835825e-1+.128723620411859944218483694862129933897746983088574734644945904531844965875346661239871478981508202204271829822704541478025553184184316848369749714016e-1i
-.827680951020605282486068459866310857601077135916587799495882330291838245310802490045733763902328101765663328556692454710623820626074487163450651370403e-1+.871597311502627515728060898985533886565181834975434588316366206328414248527580007903018997459643564133470356295891144874503962373817316332858214731622e-1i
+.122098588069219306090032717514190984276071382401203200206531145389929938005560629617719655039949172519279152057285679687432275544725290726641798931717e-1-.111325524938249439934264275835238839708333897176165223450859229771030089454350730618940631491267843176165156507696234310933486355383902653817786067056e0i
+.613523452575129411179546357380212284599414317797228945514517067333744149937053502311336459605742413530454994772857553255249531396386160872406562165901e-1+.297656810564912639126439081768293018396130534918847961802896028025595853364517560392822072479195450606686588026143749744284205111991482973617035184711e-1i
+.196054753656840033362674707039570993320627098865242891829862454738283218964103715998776510086259380947304469402441997774058827804770600301074266627879e-1+.645441247365885665739868285879489929022996713199085950452908208741165727247241282995839874946899521747442988162398548348419587806928425055498407537739e-1i
+.100933767193853899045175881628324662625469015789225204376685726046904943241397936353002451717495936832279652909216767945664084865514882329230262831889e0+.106095437957113834257840258822006761084630669756033094884109597635405802300791245591231811140064433173670205614802110254861207037869056749609852167096e0i
-.637108311974251795320567981988197665724364271076364886588257438728617139002291483810930681496641292865889493535772932649252694346374335472807174424794e-3+.673945004765478705348111208214116189992745753085942364384642412569769039869399557109738638335425338981589467269554624590243539474539106118590524603432e-1i
+.572630081128392796807169495707524063660124598616502590227402626025161077064625777283801284427923324250251308808853139768261925939689205544606177192169e-1-.142031210659750069700655540501400006029191834140823950037952523644747273492100145853372812080415445894746762901225757213239483471993593586267924652866e-2i
+.305999589684489161354834594820248061932255593024960019948412483216907988415371650639479186267084896392979847751621154121493069473109850952828858373369e-1-.176731526136219309507797460484254502115065342248754208167725264220965444447739734512838893078814243266084091183441895788125480469802212493651236087558e-3i
+.881167637428572145292194099809267581168903550608486851724040357983575083998958455241456179741884483980472259329073379792653761204240569105077220678602e-1-.625347453831129462722621193007444888218422736254410411239899669222329316362758335726543925650318100156844039114836478626864356558492678263436582560037e-1i
+.612051110672438529615770312182092665621948326933193466703226108580217986901733790880028449190613829868680640886984141665274598035553260405551559885119e-1+.202182040328962169758771013098709216730001845673814759863064018584824093030613899185269570915503230035633237970146249630649867252783158606547126856856e-1i
+.112427417004248198346116930698757280204302225109472817454928646362454307487576087749205115118831605059819146480723196649871734651222517126045253460164e0-.134585640079514036186216028403976845668839697845164801021664656424505985779452132970264228633986279223550968912842052715768777741744613530879578594999e0i
-.915947481325572370300879888956725558962263529189368714293346026975557773068537342943614735139637286968466704957007117475817470194995178425593339041395e-1+.353128491622049510509436353727467264322304459449833592678634047473662340731940156074644943743762831675077134988633438468796686651124574325419413927388e-1i
+.169540658178812635384450529417445417685610675940792314551978678118836666911871610601466100029241991531314538095322626980316964785452726677890712539231e-1-.156249610681698047071762837576602868279452998001722071037005734247318451702875037417247619682665817760259227511750822792711717443818875626473446686897e-1i
+.382330187300241004828619120415386219844723169466737269183993940789763802844606988923016037509031572322477964582666867388858016747965051922730953401749e-1-.405512085311517764987344036101919624336148581779277571173979435008270457969738677481337915970838241673583766500018614193549537036974842800978840471515e-1i
-.284299129034046583238693037407573127981669986697998034757591960756210957765955216160688028972847820047002342968475914635688112522236167202017822933879e-1-.663924892119222585188258893272699659784747963282586079396520758455367800645482179207381374433623378393138560052110204966433081576276390463629921185801e-2i
-.656632212678324174730368867192138848984764211117423349980599187154340041331431303745524750225315626051260572072175101925646316514639424820262226527588e-1-.929128449975706504528355140412942944640678004809249918642732525749757820027784950436419485549492059069892326623401600397227784843873538867440331249473e-1i
-.712947561952797813674466107762519183856398217675291862479282593816803866192407389417622683630508547869831114751597258548641856718050581065392882299093e-2+.245420758292765760414308862627166388329728709630067104465118755841836181684096676785889918226576918776754501475911841968532566429285649374158579228012e-1i
+.348683028338814969768842025749335360627051681534882921712724447138321041820847208493368426539460452810808884012826137042697495757253846321361143169357e-1-.205261478237246693067763728964752507570835384246344507549265173155546622443892988708969710864117974821872262122211859861442206279053264877926106390811e-1i
+.977450152861982850775002566504130336158529963398078101522509323318939143771834220121457740053788406799741722047444183837297024691725875854941942182976e-3+.262788560894994119817705870492297267962166482686526443594446826022965029791237983114027606731748893270557462481987492995484385992703785710670380215352e-1i
-.462620719839564030720931374303503788528207675510966014470866944706153737885553928775843706329505133489978237781679295265843308170434950669041935795361e-1+.682427818247334222246994241261501726593294846655348873015344140576035313838787291491236895277162404351241030647950452664040557431310178254285385462521e-2i
+.367968814149922806218910151448479354147356008449381340942933872399008458025868978368406355041178801060739143915511076830922674983088415559748706734638e-1-.925631980454336852295782958320508206150477648493628226461104505219105753269479599813277456815150316132209846995400751601714387219722780529977604831275e-1i
+.700763158113083262171289839625069766553266292924787555870341267568585604242541823142994528208852646493748235747732638296725088387546359838390907985901e-1+.563954367240199629235692992858064125117777985395076020870880535838813991159078535134316909383412437625014322478470913270583745632281662514384499003840e-1i
-.113077804826053192899012644396314676667326808078560730923986048294411972987761536575528559154030740137075543708555348042220520274599409415167129601591e-1-.461819499622032792317862494434180202128674435346169082233508996028126039749725686116908616164300892940557677677384036558400224640703988311055324320641e-1i
-.107293489352544442429924824913907285799831703447066080364019095048520057511222120156277722931206881016650508120285184962762675396284236399752854771839e-1-.295280690139980230174733756197889872565562362086782537173657232645469985138225299564834362251382145599521166847693012347190373215224186457562307626944e-1i
+.539337996186604979626356943117716332576715230040824968731165633334420847989934228784245419317590836400122749222966898212427224085310251205491447724786e-1+.955068027694232833920730606616758182413966456537804754434969070539135905566231550824234045942347106459992834190979605832154699510574939209406852898005e-2i
-.104959198334821540737156339332923440060655539336648809294082278438522165905207339888088490042848250403930041199908301920137669609012652478287963415740e0+.724476590816147716691628148076421586965900106849661423717755243464931674680071648523044620324131508713629838414857914092478904684510802349136922090805e-1i
-.492836736449742787014275321042877339746960787142056320869530186494224688819011940802905866532388070366853689559580326890172711206538805053508036986321e-1+.739283796127045084856772903445334722134904216088387213656941236201548216819562665076886044339028946942654242380443046813310611108412487071398531443320e-1i
-.217102982240515482746385451642283943456280755035541417846502459473672812305103508273383195884002030052656378979907863852802240059102354215973252074323e0-.246682766985577213196440066843300020673825988315026625969801282968085066716510732652221871784393304109695282985337346335032031658260609680492007493060e-1i
+.429495157312420965769460998789626092929096726540436860828938979406530526811534158410288607932572214503947448467923048940569714084274255529463905221367e-1-.749264275633657424275011633831349527440765709030471264383363877905657051238746907321562599393745723257853960517590887259735389768710649680178828406649e-1i
-.164521525597430215210335757724633806054763807364683759327389011466710875469238592845080644082381204578430882509277542376641068913312031324701269016278e-1-.200248643370659152388571741119889127230011206282823709000788502502823448430030189922170376872811969769889404276848000034846813418618091497703490411528e-1i
+.592737225992654307275844047387743403999256880999538208492277171895114719483082843799768501716410345517461251376084332594298089838977777918401257719664e-1+.546640677415089637816926304846436946490085310510278719459471853341476657201872401587333573778210132812016767920940767991837303516456075821679697883407e-1i
-.384559524073391866166291267354211247171731301556621877619579289371454612813260572917859752948887847102226174098857446509694965925571625111110842688794e-1+.858205678738045490626668314559039963480131556263984670130684067813749520019801504728597223560755039179546650535748696397033016255362312127914935345249e-1i
+.618601505650192683099402350440582916372308765346500405550485296903200785664913689071484874555569796360963685310716525740552357090260309596560674370039e-1-.145208339578408374043494034940088189653956072765342303247334016181112674024072646692104474311393603694651149324430801951502688967513549939005429966107e-2i
+.802179663722312319132891960972734195144226353333558581691850507872313122722450890778859538382618001197310630227757731792495697411686220670916111274123e-1+.246285298903384896185398734604777857031974225905126206782552209335497046602335887100292617583983472132551750948233699744650382490418576379044069157744e-1i
-.121622791957075201725516822066801037683237133721522821300002598288217132038547144964567252803672062374577863670039301888575590781224357940835005431090e-1+.809136169789140916975426034485164706777522607647795184653377854259504313512226059910337555528283661613055834622131109292993494483418509001257153395537e-1i
-.163984652462844100122851452699833282898186610647605254487773317259057872352152023911621608208127046606731844608218475092997497552128651223325714080561e-1-.259287473294652946871442571226256817374113504043959310610810700959563585334178767266300579604247288760854303422771591080405155975766909995367195187953e-1i
-.140016234235193926099722043013675889848970564738561587854836686568995280456741237824919086759280790614205257438771952009953529108197783278686637294583e0+.111302597802135263903078684789053037330777273568269978423357709457947643528207214860924673195287757410713961435800657885509717913829097311268209358735e0i
+.210195952239271478679415137421280937732171906210082524008711488579413738713093309023408690911646882046369258057389594934329938079519266919999274389595e-1+.713137020574567140994077348557159146003948495383156796778565412191501277260901867715242335180536710528915752155620523429427518092774809021783512165132e-2i
-.329105488720093964421247456273149662809332735827892625975368196748305767970683629793432011289919886511445717240825698891395083299181108186918988768963e-1+.494467947911696935325393357640577074276441574707738370604854352591083975819249548392683762078366039422695938843944863495351205188668337325622840457353e-1i
+.972474005228843000759882895889119348002765768183639620997100676790995623252313082030101605550931036223082639355302845589414380862777157184079436650647e-1+.435218911122645356479861684197076382884288655573016578944599506333507531204067398097147486019440105791110715709512901396748691306516499698328018716800e-1i
-.140890473839840335490775953026601437420563082658667654916033008010243631489232426004519130154227594080493245602958169913287522976684777391160693748585e0+.737634625772575172781101063046904751567921576079297822129604475459417504142901963612933846571758318986864333644189687761239983541053173196126544008238e-2i
+.128827404957417299974004271970693834316373785021885257197160817802799053607376879767770836902692149060998330178501103072083869399326520346911445334345e0+.211703415229966065916678677414286317397875200384105038646011780406087709820729017378879151395455269216471082106209997301582221214221889136752366927083e-1i
+.762623565132188368313425080315986382336417204181042190185703869901009348996371455543191078718685661025615246341930662872477195247168526176579600663212e-1+.694097003563892087290689268245601210261857581977921021270584381236494559796195751378747352464983345500031823746398884366287367321370839061931062097546e-1i
+.868564282999648798788162290807629407119827416187636440321986047809832186153163934412113519897105375930954853464365549815096169303880878795161105753022e-1+.540287437665774582819937014763355653892476796392619120294683668979528386651217223880893313119666983065822371896106231071280134479354071451886833656702e-1i
+.825204786917315372369401575647189458046214069634526913153266826053195095430365149461709359625992338556368938210574199078040411696406129642767153535105e-1+.748882705677102587119014980899945562360790843971325320274622541053634585420892387155742759403095089778050571965805464726203096559413347956595817095592e-1i
-.695301138214242968278111050514769180913870449087847317015742269024688724074293090415096853665702702961813355610496217148568153741383590404944611732428e-1-.480901796364811438619230492183082870635157590937827785195962065281969622449962951222906251268059116869347443503476824143926081277290577314271849792550e-1i
-.269872057500525894551289976399663862378615541966322018671463542714984599688100359061785229219093989514634635948833210790580193615585404814577768453692e-1+.440955705214563263453132826109061104283306316872360873728771988600792248536874827201840317762202619823568803883288597585208694869167484209590684390777e-1i
+.524621783281187268904102792090039684948974825368628128248809297385908271308382539780989938766447350209162366712190344949124487906392157093506524533825e-1-.759536640984180723641308426587665710983161817242066503125078676090226771998868741829846184615149890935943778673529660654989562643316655203105538140763e-2i
+.364497644112787187385275101313582607102343741960878554601585511458296950915484410498019104078439217589225961728344050772488631817079199953746479896577e-1+.229562587022764948226320720520195501252861908701908681339755661466584493684450269885428131093813168049758452496177623134978430923437606818876860388380e-1i
-.343356553488810995208001501194709096834866160466116939761774328445096314536243002526195703021676060917382668514537434667793408154629012656615699412650e-1+.119593126361166040585457817305449695128277638411838074451420114759639583063947481691760326359882959863553474828077537683416898849078874469022664210924e0i
+.303616262732098513164575150150376005822003818815173230259942544772109466752414833374273896636620015111015669253840291361939384820871929480620113372220e-1+.314693425684024960712773423759481667152404222512157611843602857293609472369107900955311844910545482786826311864840127962529008568310728994396688060169e-1i
+.100046355212275654689327451060516737814857910258332960926899548797432851745897837231980305782540578265587555652960021489977351290476269369116835566032e-1+.359266694160736674567070287188616239350282198219270836455967667140714639508151457469112837646997024069015016826890951469091433879617113054533300102281e-1i
-.583178236484056034556144967453159815400342873589939084185890331624650876330010244639701702913692330161582780710216515935464174814946348837802611186894e-1-.762814090555886482749232298388801771558911972742161489263270070412971114465543289281650813524436313526852321848733824989119089936116796995189158462422e-1i
+.203703230936962682035780988497774238173233390306925881406698870266385029930873384481175096781470772722859920309532196002886370523991136887668774774094e-1-.543452645631830314053210937318512378134961217210602672175506625056868416442533096745507091390834185245177240900976055112251008611449987018323003646955e-1i
+.577019226067924009422860227745871846931382245871078096402781691800658534447397857263696782693108998231822029716574673002696852329655183479951917131951e-1+.633181860780807060734532304846631900638313007773455392848102744207666585543102076518992000533658551465847193743741779201190008852832045237651264752499e-2i
+.929365817205613597212010219957594387543005581886574940715878665721755834962423933018501119412930608136884210540244821376269875049477927654917979495148e-1+.399563399225447902335369307828447485234395525314388473228842072800414685434520990790741660940823852985216856789496806791505176551937020666607168614498e-1i
-.542975124652034365835845066141888822110237788809898528631977928815207747731201372918393453306231000550592388442934053997013834456997532126162538898824e-1-.232286606888328361106007653724339101194813060082089866722020381495960595446820308427458378965387782748829141672423780915196402806178469737598850246069e-2i
+.177734920908097628463294644197285210336814737369876249453197959412069237966185768936372450491497248402077070564729541092543286849550613850659730482238e-1-.367236403508062158823685127998085686126211609444521196104685902752919794495494128614897861546632601452914326231650824877936708833227323174146345333633e-2i
+.142564712934760396757866606592986166403570166416278663328822462447589892373961995545848852558654199955995365916013991039755261340729563847197535466449e-1+.100830275765409312256807027844589130750162142374138906221745628948373486343821188457654019391370261267859919632903404709152338462735294396499211909849e0i
-.667522429935365397872709759595963746114941894423725792715825273145058410258231184625289116043345393762998610011561437888714556195366462232413466272933e-1+.425537783464707666429261200567334135881939353054182476123146747206688962153492868986412659967382515031863856037800127779541338325400188912158196531425e-1i
-.223280778533909426219058274604263225715812578945084144197019534218328333545220037896831143305437587003861849177771568339813077973580529612796838120781e-1-.138473572733326687769678800085625931939819040082541770236711170024971316293854779012156144143115454733631053091935184635466297254890749362622835363513e0i
+.961112505678056380466011293003935643283437551771558089322358797968104112475768332414274496784885167558149156811231102039272049820420956084828056330766e-1-.257975888220267040504763825064635425034960807736243664694218704953691606256317593719972919724707756701639603589317868070560588686829512544047876918050e-1i
+.268518110850294095462255905532396185842704246763444468123576116105992083502247248126574310486968288414162822010186834309228397015080322221797484348824e-1-.203363634933592178887555417444103218231632222402634861946131472712983079554439863649743021477848611226212447011102080745169103851390124456214369390000e-1i
-.501041477834902303210888515192140262781002092387968419052991666667812460631202890441314278253409013173654895416074431744307864362391756753376857343320e-1+.314596302970590094073601885388730598764459787199758728699801255168285159554169010381922592770585874288697803019714272941079750953931673935716067676026e-1i
-.271942220629480551222943674719904752463422576965374415085222847235618753593145097644064883460923325095328883732143260995168047623755036303814656447422e-1+.181839053435473391187655910171707223015540941015267137876768367669857086554665771185347931465499694614528233738171950939120946001197789355391459931498e-1i
-.117825986051104780842786513620048962134442714810783883880106068781508165647950125985379173396677336188536304094516009915051014805098359487661860565723e0-.196169360134871396905799189197690827674565064137498241392966021273470152600231337594366174899401189822614429926021275006415804248192151430242609965511e-1i
+.690903528852647613869832574852404781981836251398334050667417676891481072600488368944831067597067117703403741238900029024511274426959241052696927352416e-1+.207370994711730761559884011952191104689305708345902427774234863818020460047531580702998281312052403291979749170485064055677931424881579592469421285577e-1i
+.647454482617179070926359696430387112956171887363941333670428310349886655090540167842580713360554601732278602019965452899870299079478895834699580968740e-1+.427391968312506055459278488333503281115211075161931379027918297875090931365121986080799369388383610537903221353324477408914374736269806594886326051417e-1i
+.748474382804421251616199680560388566847329049482588747869577770343174634527762157632413047129331500224943621781893894099360060058329257277811235594594e-3+.114877543439664957156836056102727672298055982293244630860332578571333277565014362146463574416494937570986664831686395021733647448496798240087464204170e0i
-.224642651929673775019021023028904730506883036224194317116311478678938430245976916510798763416680488331848131990839117377518178538286726869260630199722e-1-.544063692376744573587790521250412721340955199341340332732464701890224116702115223737190263452202745906285348516564734615093835044768268125196455819376e-1i
-.313449976184898596416054667811189331345188202487081664973297824209399213703680009530445612905975410931044243971581405238753888545926661890397641929352e-1-.250741587869168065037050428700133803868744666247836822718158172148847175623945365840687328396077100590538503332534228299720422418366678552430852118009e-1i
-.378150208927742049997555620816934871260943863935425443027672547386333145979743954187999291411642365419060729597872292044600446339598897622242273800875e-1+.244750310216741408640211590685557628844614679804600847992732673011075398254547509113349109239232823369914103826944746155519870140780814985795691414871e-1i
+.160912538355474741111932822462058039513491541385790214151876757289856480711010652681058481611079737671453107699840998382890635934135735139652915626134e-1+.335054918251294673057800050043769854999494976145752801548298648512496486877127246694043648462321185901311337868785344803567525903022411990333759772791e-1i
+.356502962631977856768419672205849430194087672840192799078680238700142871040443250927616946664400590736816516661262503346870242957291234804896821818221e-1+.568172986492481187075147280412223071015454311596664344432356534041969033103414547998761165523755476809571994640868796329636226547075365458643277512104e-3i
+.943419282079778507935276433607700487775086513180431253694592482602613080349096512192992347726221056714773533174867632549278834614819931806528262658880e-1+.210666730808547345172196487171877307956906673415401787228876582840382481615171330427851625017484514613176276136128147530355337092049560975765375134386e-1i
+.243171008325548356271993271732234465635388512357787019875656245417030881233446006036534822986367073757580176090165253280090610354476583423070286614685e-1-.236827934225001802662035274259467560573031937376767175804873231322728719481546311320876310975312443694847527697480359361922814881916771933970231761528e-1i
+.293941818891101788225393923531493271270876027660629082684602541071541355750458435135390570417523506151993132064707396385999947222829984337489009841624e-1+.298175193352967565297738444193559344974320616668090706725328892986697698666083754395950875733099150438758342389511534458518383065215941843264668604220e-1i
-.496978231259418657486101576860336940149412740695167341010753093343320342983456202474494725838784983666312815643352700756649857495390967523908332369894e-1+.426352812535210308811437603006231172976533340853753166008765818650332456619903117372930809225689101277980969118240517491639613702037763273299252430354e-1i
-.324912186540074279151131662431415467128999459942633410399409239949719823697994735109811040397308613304910128801798741198850661000064732908857687629086e-1-.234969380406354774461249284561371344371715709374587912182403876741420057486974902672496723511417596799492092746106263426772371777136296046894201111593e-2i
-.394587698251036532597739587079455673336628641348956472565133779840230662413055483545627701097017465551341295332884320717010097678442601519431839342793e-1-.123144569506398436730188587672923170715753769904386267704649909254794355910692812826025388373207739198226209547450895976690734093323518234451862713995e0i
+.884071408496671681481376071211635144890598306252349266435406687638726812435698113830236215519068540005081071415834701728139506938686529565992505191743e-1+.352523978477975694225412759215250302302186412095805602888050253639855081514483731732753397685233244651969099064825472283030552058782688438282308676364e-1i
+.113694290237046848313349160909997506303066715444438858874804696248389212265251213920942708480584322968168062071548621813058081663284108715438105910214e-1-.677296115570834367777068658361755254659009520663050606804160930603739808492211579181563082564459174360518665394081552275046603187708632077588138604138e-1i
+.280462769386271073104184249266376499435921921781552064656188477232591662938947485499456133876280252967831832143601084710816593839445536359198673572953e-1-.190857223002870388218746550088083663583035391802641526620874709833933134435271546620506344748269946551137881548155679272599025910408753037384551286839e-1i
+.102404237059370612244441994353092398178031629234804241819714642097723614757023907014359678146526229355728859740916956432417432944877085818283529701532e0-.596195531477261356954830678035872617721959502116010622208440700947122931908286770129223727067415154208339012304442508304022165870224061024023549526075e-1i
-.722281952196378055235310852992480305402795433388224849581722401043223698721231508400700576908812987888462465113419592050187482288123083469716840543135e-1-.354833948700300100376734649401136504522217001168272398081933483297238055031429919802751520475058570611766784389166393126917568135831474964042725352298e-1i
-.226117317375557414009633866959916250684249246225693382164240970659613658603588164811303180744465443110202514709172006437920824406266370193156307575383e-1-.633782480650540224550761268884934972049040299317776109009897319970661310081021121756298688375992705213946369424100291095557379293830144387294399503772e-1i
-.864503191422997305879425371618040356724684830763909926617722109621074650865901522658087125786436414330177573301005117817489783834109307963232892771297e-1+.318167294552653646788485784750665124690795142501173805579617688587432854329916839989602683484144379634978493397632006435757396419805848015571493398451e-1i
+.472181215708906778041532420282881204988579942111506939920531940104975859155475991611323940002639161980955735267448859824095461081769346896395084107587e-1+.428336944416955401679098822651786630790492670428927323365285736643653028298705496826758922468818584872078181788833040760474177165045426089594254064237e-1i
+.528596816884194228994502318019124704531609487989585524146471340388832641500001266647308530340189199963654095907665218447552439131408778414082303723781e-1-.129882100567625222665167345286910281406819176450105901984090073344466695324319108770083610977938843812856913295110684218202052101114349158762624019928e0i
-.811716393444349017578678409571456010485538457400794450917924396797610579201481379312506430882982979043704808024482418304494297031536009786901302683763e-1+.613993346435415149787299073213789311134006231355658276656643512633422765833024931883374049809779008582405794792138863887390582350024723297876594549233e-1i
+.449462154435762569290023585548775971525265232828458826097813529426543717499240374676167152242205600621429351189710621667899501111042196443620057286326e-1+.531851391126936804688508489014100419791407223595783231272282907234956155294067559142617700529353214749685169551990746708829520195433266100840299275292e-1i
+.139620941875985545772105814108554385784053149015266106507480935738300721209610771715769172922081621450577069626380901429089505101849865929253532217623e-1-.119885378849238182810956719182248884661819721272951708153857895410111824289696990409918814673215142517920324098020564175719469504404242460197055980461e0i
+.364782407832778661144199951241255247155762922086097359348832535203902551167125852156884311944192845694931688168605378949592672276126690134007567427023e-1-.144888416577816267954360808456401155831043520470044895463273048727699845681264818479384249424388250041995640095198788037518849166261112314012644102449e0i
-.101210710239834110066724152252654820629168112719750160937350840191291339349738164527171106867814020532846026515925086082544730058544578513029214402605e0-.316694059133561834486488397267413162696978443143397500120042768465871948505418877954561837035887869484273422545886667683150116341288906055395155609420e-1i
+.376460114213688967748648596329131979195610012914376487100574201153632874135215838821281478601272481623578028788106537874078868411812143982570945323185e-1-.107732255072419226938578524992797231367879954993406273943615306356707663369047324187642120833105191778673951606793225958219238989207880295314231706273e0i


==> sicfiducial.19.e.150.txt <==
+.127530593723716148301755909336771979624061092646510325813424543994143556893989452680086146784089715839219025459626640952540454816714228907223622284045e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.135391543771880491844108790604210962800044139609618316812157865091368304181640639359314687387502515986565846982335985426223188075421509636783672997486e0-.417682618852902342703137807584748297338729742319592774698472232485732371660688968516559835564731580501714186474952450042337236952580302369639475079374e-1i
-.781157304016905652090540004779828285445134992378060581961397807394832367976042405134634418462250564807865697185626157416737550633438931091841672190048e-1+.538069309653688917237597321765332827347763420427570069486211643090300968594985578952015796985671322275069798091896316247330174086505175441944261605855e-1i
-.239829403415791870768865866510394104723653930809368195417881963659267885298717092256944776603281442952422761401874650455802773164350934940683427204889e-1-.121021019892389716699129043957941193386535502917139726021641073369378739588459527493571643184192078537623265368117943018073284829822692981104952766902e0i
+.407568452899213410137529285944507566450878197603975514307506481409155394569753701682977174971781812088993016865376369036417989827665380523099573410442e-1+.210777696534601875510362832426299010280572173417310228555408889079558116269184466849708797066348982717585223214672096830788392541077187742676953439235e0i
+.166713690801782337845768892135566567518059594698924999223301194997990919972789417419427734149579431106957453972594783896475481162236268469928054442568e0+.194760809363236063915147624628949152401004101821009338186387162896536304747778929106209757807065584117941997611172814054182791518627224065005709545114e0i
+.528360554033089900747661442267849171272716711030328571337122141833371696199782312347585404764399874989262717997626595664016014728996704681798915768044e-1-.918746211138840913287904357492502814142163564271765562125951769699009090150863736867361670990470775947020983419969154945644286077941075859516041369720e-1i
-.188910241254022322862334657240037083155753688211280993776597338662802965180719904069930207733799593883804306399498082543329163635649525689602553115890e0-.448925791818215456328833107030629131467432688725685351830601350815383484019646936178270307810470813721881995105024686067583231198511441796465614517946e-1i
+.109265814909723822260716149116578298750415817361281558808175398287070648591194121727398202962343868060536018149223749393634709209036897203478368965077e0-.125427678824984201548183262581658400374317840850610244698068021801523393546681254438958782256611116504212600182680839419077122636408452762681922333204e-1i
-.342027248402192541911880354971730618352150836394803881183200596271458582955833947356709566585259025420593179001701413344147276774818377206452976116359e0+.323653353260289980642050299850148055803784211750800465287978749946487748489087171589456351906414287550270276642931235648773669056145740905823191345460e0i
+.246111907921133445193153828124053304284846278748740989682736705276541432860914722664248361843441021073550977272794308481184494009628960854534675815986e0+.138739512219841279476315185205184031777166586870658487232079816765550146273971844323333107314742849206150481264000983038501890861057596668504540304992e-1i
-.189965877468939623724893569977138732519461154299596254237726906234252721382152562143195612278779522022100886286910575153695126080162146935921198598028e0+.864336498859842035851295747194896225995942022803630266057014323448077756268727190868500948818705778097240422518153273438525938619930049151209257505473e-1i
+.326957541291659087810465570554790409739897608733983333523596665312768359020617971771487570878889874139431620337891047392208462279196633311395748332327e0-.390869987940378191603518149314631486220362322278626557434666485329928910919372179027947180486788461307357105651866911835769522083441278523045554964965e-1i
+.202958882891199435438753844833166430960670710974855095725473072960705495127205472037319992508449752372529627424219187608008050978908735625635990573536e0-.843454556730410970808366539948780813173531721028627623794503680866190503077155759807751312984062605164471284884472762206400877702022119302300095018472e-2i
+.164827790615991184231046884712603960569494076602083809723819009219960904630825301269982906741794175497610724568170567572938988944275131761061615939080e-1-.158484940767584294914471791811368144650591256199239620293442296460573488862120495358269967663404483921313953652328115013763462047260405486859787111953e0i
+.800973972910982824273003553901206923936347275000742540881906444719139440195599221046885820402147528655022645594326389401477777423339857189262993803874e-1+.123765445282249085777653041781064335206571071505571287576907404401554261667088370312374652836177755684411498998827219047752572042768400410393495668534e0i
+.209141057381119230056110179825298168570976352891030288055059571289933222620707405068781883244583300647878892201590049212169799240821937281907929312010e0-.157230954422189068066768766588305222721516960525449542076140744640841588128811053190005814252855909480170627492635376664189262583847216990143101319582e0i
-.201585006884178237643408545826351899372625929068271631580239679597446654417623790763511759856985252538075209864514043882300236711070057017525330924679e0-.139903150943051372111759861439349126338360744491889139151673713215731189701828301890944987213570068755675161612126565378607359736367149105398200937910e0i
+.122943468434782680040172475495673753069801710226217368822410831766197544446876878243670558865477430048767172981704268259246159576710380116433239050359e0-.316133443033308167081281780078801992784627081179062529926369404272094601589179854681644629511620120110199752690195864777003599196599109490000382088170e0i


==> sicfiducial.323.c.150.txt <==
+.785287981368616212872591468127290887844736584785808190962847263108464115831705366875126257037807063650331677065404163769558257408964127433643144763927e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.120244389930638129246241160530613343783224072004829049712272319330909862569974046576717235440605210227948407670775645015045525614818866712305471563846e-1-.102120107555117109521036367458534306149325968560468091974727532510567364971389183011482195653948510288456407552914033497724421227630893445333082969667e-2i
+.385578152305543948622289223590382219059828050467355869023637119075720363885340258440902124380239334495572467432295334824372681816630350695803990555018e-1-.132158016010828894353491594254206609710425844996609245118019219095775231652224342451769027444996858630716716037839335081215648542254336468892873131937e-1i
-.937991406951110702599324778572562851996917990211092294292880270316974698536242962326857770009621690732058232319918019544098822867213149026759854274914e-1-.168099128897259140489550839707226390968138438242426085927936305713397359189752346397068742081178541310948005997394314192041891733350734224634480264957e-1i
+.584482313150679860164022410482086204833552878375020201790863670664077997369782947596521901919811189643870227277627049090410923018261269050308832803343e-1+.896493855324626437969978621461020992246020357438105169246655653693935840809902802869567457905332572362145403504706724568484479516267418787178283007447e-3i
-.393890985198318083267626270160588807427043962354329895161240834462599997240651971077859068774049598250501243054701491523612142400248758531928432143361e-1+.480093096791062281929410663388177829882885418943365289376261846475165201291401689215212352637082400183077773225810603617785647248864295753752835085087e-1i
-.949359369742100383287703569033235896959235349723765216298465606155126601100536898739715420919039629021457169186102597788740175644921017374893632219522e-2+.177802506408190608195015356321937476217150047247438917034778834790726267417742338061540721667467680944869414864015465060737440322670622857171279926014e-1i
-.804439101568115313978671708472690740414676221644252344355633149741133196343998885891154499281811304413432650752705176818659682314554324995120769820283e-1+.100433027141594344252684097540067064459940157379422223818558420068263574506570498487729123659102954383593429838179214924550263668715202277966355213544e-1i
-.252141853038722898961654566182551446158032446197078222806912463296321521904111302212633623568492021773850237266858648012486439984162885886520566720522e-1+.165925709232662372612126983126423468523012516260460581121491954930127264012508631577458477428862651777749757590031957761069740577760256813272180224819e-1i
+.511562913801244398756234736728693958539353660915211147101326054354725991272522567848706231998075468499661584481753167509241240985931430361418402226110e-1+.573762141513910283697010111542808072771552962242265677927391531013870635659200198978408034888725465821014877296077928422669924415328422057477554037128e-1i
-.433098238429679006705321785361824626878303306174412377260896587234427685854491521433548125068763843553985582013337351550939889719486588238857721951655e-1+.278599261307964572140157376648254439413860084855114413218277783280076916173174791007357931175663408978907003217181064941665914552952679615959437373925e-1i
-.653114935994195579815258785007326176269065277919482636955633998205391102399237784973378415455833100937993191272481485418964997811584318610090570370797e-1-.709362200139997521976327244914624098336676697191786120968644791377450535855039649171381277314114874677421218882550443158469507666142565139065733374941e-2i
-.100278707944285215461048494568744948993614972322658999430905727864847646087086534261062895941142441228653855131350287282078650763373703240683676125104e-1-.525518875147175369011315902127609952087294110349536923979048849370845128603221793343180454418072464130037450867182544231775815198934853010754294907960e-1i
+.177225171393484720193692491732717830775075350179135157330467282470759664718553153676127336247052517800293234173500388620709416415979142340844546832042e-1+.367179417839034645064807212952258145588291256269795241475924742414279930931699208761086830084792665814885117168896299991079446375436184289573722206238e-1i
-.186760611430837772348680160531954184657475648947635095384581629162205865576469736759077993361044928097795941980486347167435466777799814209764713647638e-1-.487691829340667692333758920288051853989142406782830711078594258750102652091037423571352266726466306326724516202645120688486743033595600581695077326749e-1i
-.382327931680700204063801984314999776542103807975597593901440728295513523522452347115102638796368552288264443332888058386051682639329340128293841132211e-1-.416460613034565396536849735666283492995599005769353002983186770478671685087215337055336847787161531195141977031586401332050896315546875367656255784605e-1i
+.521789785607953815322740623063374197188167650380585172304377373579050317962790216706024548713594854333845950840685133493127055326021779679840599042149e-1-.280307368355240713033015184138959960697642939454329197504392141205590224287280857492029920692238110630341347839920559208412014631008199152216549086494e-1i
-.584534575800630380037130943190031661227845728079743906621492371075235616989279512048481091648895413379038908886329359203226819404314452051702144983076e-1-.119461043343945706025989492219775776789674491118194059570625630658500573129012653269187209892835769165450113755802137826914181166674034881472002098546e-1i
+.334180862514069132247581376047393248794418582028941196927039934034641487654427699950117645470106648976361964757890686861493235780496556565449188532869e-1-.122640191289214208767912620855259273397233558601842439973944825565475527957000313770924104299680617481131676673412061217656370187050368918239127087923e-1i
-.491983914312081807900562871858194759440629936517477273615720646698360419435882921408175305000306031178756008530711822060678228494459931455434610528785e-1-.133482970576288877190803610661538188861777935815767887164245218792922574761273619252174509164983198800051380435293346662878499649766180945896782842047e-1i
+.158630077403763643580736065884762255543640505714575100399633013652507097559071597244488361095114056053437046138063608069270403915684549531420055897082e-1+.268510825635458184065450516442497494469192756703710363038596261850377138895293643866186276891498461611193833470737274524779131232411960660637002634433e-1i
+.314113999172831976806984880160966863488620272468377034252813912250115400460482841841429283671476787959366186970263749001376581881665058447842841492815e-1-.697648047042745975514288907453450378027855625841817838384209870464305688583815635811200347457628408137076255632026802929259811423776874519521566271790e-1i
+.126320332817734526845602219992999688727751828123383806605577818522565642627390101412217769629035360869165350911544266371249354822400327615710946751564e-1-.712012711816512919982440384917922632979531190048909686794916230151835076032693068833478773007686119800160532297195057850469303901087279213260367381438e-1i
+.115100269300715783625996926612497234397082450110474215931665848473017767169389078705096218448849729725111676660860987794307724538052364558165046280010e-2-.330282159205961048987207904673857818541844695485921479545416918052671149108127037749325390770567832773081216977630438110282384327969966311430426694838e-2i
+.280639039293385897314920507164987355467294815818288187527473124327360090791240489065207615492490248691109712230619524865045404677307173842743787712225e-1-.180436962015171302933388625074742370860246415708788261265265675217009405509903477422437676857538982846195301063181525270268665868781233957791355484582e-1i
-.288219070169440760156076250914434448741432446623025181848201285278189098920759924158891243139550804572162452219845238012328508113538748675373377459021e-1+.186386677494957572359091736231042274752539298125727362674010948634976700871905875137789886684512860735739553658524441917676162239216744300514264626054e-1i
-.725922552308225839524367966447522949446150382100063673800579000787188949981889189496114305013088463177212369043407402787309861617216075185989275287841e-1-.745506194910370403834089602564399712804345227981349300841011014955712046941228767455718772578074335137715323653910549491240049785991322866047816608583e-1i
+.672581349794216733884379087185269484450495818666287303956722027230198312760229199498173024311806575482188386396575263086015709506855070617627899463845e-1+.100169075570942709707599753478905544034622324875162368699697842352980738823291369744308543666629099187844360825967893270785723872189517440104236898324e0i
-.392799503775967947626446721744996024293954037244080604793250759160409098388190131579536665353884104687922456480235538513767014633161535878445138009753e-1+.391032883828282902715516243904838269118986706259400859349110438765677823346249364374605273801271872714508611824727112995400154632337756429207000793693e-2i
-.362311918235153112590931316967025253546022475892315237033417669773260888360165817191067443570222880849370119350680904697844395301206659093169277446747e-1-.306446405529621748673128403877549386798259528213918012631700006163328854447047699527710761216781984542709033462796633018037817436925107706268860863538e-1i
-.218060725394895757971110856342091618692914451068980069915810952945096412244880915576060040265498438418558954784068820664492864497842778437785697588497e-2+.141890247826540880435601811746411347265722794344143594790571607221110423218948976679284163685783616781788615981382364166532777151027259983038181740346e-1i
+.154386005058975656762491438913459743811026984017704306460537139401953148835436608116744212305110155878539594186733249922924346486967668434366158346783e-2-.693342524986715685677673455465329090562894690633975195094475887283337085449307883308224569558386339995486493392492378379686278330821019684534411989196e-2i
+.594543586306698640919695613790213580629089777684854368870109892648551084958563400731907955148604361675199938931007334422186685826394039075781843382081e-1-.203112566200883696588749979486886941888021223033603856484680758374681772765029640123337741748099692182809718532284193691153131522541516851264779563798e-2i
-.514106849940198541861519889803280432404122860162762199024443651674042233722760427686828098203382157561630835754253308062307200038614612865849722451234e-1+.430693723893373409672296174572065975066880204154028528498957587601717927914763852764923569770988977829385362824333075245471450627690021845775169988971e-1i
-.518605154216764163075752537708564379177391098525003687816939092045441643390935487887301812688620389422884077577008728607004574219388253492558794852444e-1-.474220002117708140832044310693983357513182391848663886508808480730410063907358733819884370130338293308587626585742170382977031859040952289202393420696e-1i
+.521789785607953815322740623063374197188167650380585172304377373579050317962790216706024548713594854333845950840685133493127055326021779679840599042149e-1-.280307368355240713033015184138959960697642939454329197504392141205590224287280857492029920692238110630341347839920559208412014631008199152216549086494e-1i
+.972884731809055477415194929295361109452425949171494815149681304335683453447794641481970993446219352475174267569492407999566070675569691757601926660219e-2+.186825667013251335167825153308484238804928472278479076888324300958862146313226652404459023535283382733621789266597886528258613974024977971869289779245e-2i
+.839810297437468719685565126167287709962461846069752150910099403506025386941195442741541571813299805766000437745602694939144215654168100014490505432663e-1+.296238333766161753916404200998502453421028003477227679017134320667295179755572645458366226514539165026888923127122283752935902306344025353761129995900e-1i
+.200350740317967179298356019292978610199698516425615423899350875758374353077903460519997543228699939612442887930147872103242051348538634032884604828323e-1+.441696945029686567449871423727402680810094973629939429556327823460207901041523589832133730962632170146204284488525237159443378848440648783505173928539e-1i
+.401107339940365038052198173711887936381476299568603125631954189647974879211153866565651699572234626538554683834420179247057001056832780388531979330826e-1+.287358185765331971547261061923588742691393631043106503412378578954585494749874237567207323674929225939359331144990377348997588542958301465218957898614e-1i
+.412142760326294119219493027155429853401371904930791227374305789174583778156671650140776532850638308383991887858750803495378591859533731679342517955785e-1-.548429551662681200068250282008359875222385266417577980520528999909991106679526539504843160891099298498310438732910465541128671885861694756513346369731e-1i
-.249413685323360974880522371275300699500230108688656691054187541583536936699227108908409745607842885848168389306092879396249557857585261455570569230639e-1-.366335817105614014224320294052803471140771355517799485927367812691079202902354000100827419475454372569803022120810996399046521315993027428117293585042e-1i
+.442840759518255410609640452602641725379039146089426255059001377719317111827344488463843577991545640870826094120378185377558759837554845906105682808356e-1+.374400573386398258592662701123343217269482411963493467495982522449631952530895815866352995445692744629002216828039889832042688254460984999841212292459e-1i
-.348964919200339048369276834650936771300126217285387498362655875452059064939940980772134983123343062676477104117991569366467594773072436481095641330756e-1-.138485760072107608889507898797822355273913085345021051758592915088246060960431520368345588553320051150019766189280306338149866785753500627474887403818e-1i
-.582263576181039320676174941725794420181429639262853087478811455893661904462913383730921620872700331399139772478278570233067520515856110917679438603786e-1-.134985501617862533750204104076371653427402956137150860177026082787731074058347310887955538178704939733418362362466231270753035562926486372898985064478e-1i
-.456015078451684209725409475387743411715488745792440821061476860701369020561030352872319076275072999578661834397674194150534468178763809506529307000581e-1-.451172904333462948409402654152633220138124910996006539045095036641790696144008674905532956314389662993561361750884841891642673968321540624350031028002e-1i
-.322399984489155207732225253339378002259976313697858206746154586043041724208209997033951600297796805082805858388112223889589645781412384117902064851757e-1-.511369486260370036960194643479513606812316274667874663679536892328355443987872063087435798345313527280160111546482245608505749423000267538884411268218e-1i
+.274993081612302922960611870458700233886851002841435349411910327327284451846761509407799296528123380597768534766763194317019267119509600964539637017860e-1+.739338131629939745672424627341373946821077678750336903921482142937121548212422584122617957930368612631033554102539201375970666161366212110548005941059e-2i
+.377300587210055804794811923446778437225959539183111574849111936952582685073870532209230480360441355888465202550974314581025340308610379709978635047302e-1+.487809317554425127717763503317157437130190191903769277203366410204272786294600764628790967115223978767070926265488360075002631060631321407072461495190e-1i
+.418640634570669784291671817805857853612678477068792595220818161085105119078277916505928968280290708850540306125256747262523378651618452516205567124043e-1-.111825000759696437379861700505269040903643218681483730475379330390650256788291799791834683213112766889827767199119655803519889487395763425169304805147e-1i
+.812807884028275591240542509298075330574326001397408219583461834785556848578010326957534145953000998098083936428176652580407071223502836696051277588630e-1+.122599795892057363625389143256205692621111221400636543963963654396714229291116070433401051342829489808908721785828015080088750673470445392646758575972e-1i
-.105062851243310801694833527388143466200079765941531026757665407450028345811780629097149742211027291701605087564539142335324047444203823362961512309962e-1-.871228199733725282056455032951342858344339549584994231847873093075355612811544775885947251508086936729382369606342175688477324688487071050707412490188e-1i
-.514106849940198541861519889803280432404122860162762199024443651674042233722760427686828098203382157561630835754253308062307200038614612865849722451234e-1+.430693723893373409672296174572065975066880204154028528498957587601717927914763852764923569770988977829385362824333075245471450627690021845775169988971e-1i
-.382327931680700204063801984314999776542103807975597593901440728295513523522452347115102638796368552288264443332888058386051682639329340128293841132211e-1-.416460613034565396536849735666283492995599005769353002983186770478671685087215337055336847787161531195141977031586401332050896315546875367656255784605e-1i
-.252326701220250635883187017114838713704023345778530281440136766431898123867531769138427653145688091087122470294304576638928966132315328731955245002922e-2-.179566862120191639179333437618514753388800826249177888771770949265642454344448250314762970372257481740246439586805644628896402994094187951030331990283e-1i
-.425616512387596050364010403728614129504158516614642833137775400347596141205657277820620382916307256083847852447802489648154398803982873011669510219922e-1+.975454207276690612032709448550489546909354182224901212563041066265196503718328152084610919005795215916262548607472313088621660451612566246375322043388e-2i
-.197384533029310688318939736958474000328978137938769849273915891449149007859861237371583871553229248870052076223206295393494131781320917250204244212161e-1+.224782564500348810677918734923338409012740554331159948497259066175727383128948326533358465081444019980898597726643102252973375303837318582519904313708e-1i
-.106386630813294434075880450767552543117106927010921736003954769069052381238398418762363097407496424193667307079423520886296867800051216965644797907484e0+.269597257842699199736954452044230392736379043816870374069207962681701263035601468029982113799840020128591938755864662275394204567192300013991810780259e-1i
+.151382968211377426978424715743999490996295971180088282642334325344487145982920732679804319431547025219783739331833026332030224837425769349317555123757e-2+.232904510917966807567081110802819252270705860471622911688549971967731241174713674158054187749814274197941554450813943456950805095053410839687460549658e-1i
+.284890151104668009876167043722472454523397880418394161354952719498995305465838350952756701336801624352022451425381308057737264844993015015731551642133e-1+.195018099612215660032078197677381237577008616454523393155368712910653651719746999083428911774364448582540099607363181129123917094825788665330529491888e-1i
+.997641456937479894268525646259108372394810911896577590557823205018698017929502640066418876078992725960928397428023116346248072393483270361163618904884e-2-.543007823629774996662109116733879216729194968115686842413312003661225988798703985681347542574128638216328688056414687963152368756199232327461266628223e-1i
-.241253408453185110048309824170775361797723717741675432200692717571435148870929527370323181046282489930293549176758062298286529534218427944996504876724e-1-.446325389196211317201071118658583222612563176795668991138675550999485829358666747692399688756397438286072300301476009017961883574909059263678517184622e-2i
+.277299578826872576075872907521140937132283432189786658767604908309788549945745531041552778700241397211865608416999333463119113408206981922262179272491e-1-.361911204450529925568348183267363530407436980380171507703391000978655544442214008784534985312350766589944629150972087009512868674421657869775412349423e-1i
+.265523921351698337668972381410269149407392902965521650799987769393063873910015335517824617053108544033865064171254783201025513801156111157105289221423e-1+.256843161353862644918477211974844159487803117586302634102006391557273628272133480478542836802820479506307464100958785698354632669569102477152849836394e-1i
+.341459704708944282856445961645778286883776771753022154421611688182718509400532738755118718338898144775345011762558848527147971265785539226912813346974e-1+.348169172639676640616842016418131407783014663528672321002224165823656071760657909711987327097786369890886918603237038904221947674402275832752549727762e-1i
+.252979022650698168908338172792014643284964041081266670073206013175405786166116776001141814476024221910544908322955300649462381188784428814031909760644e-1-.231382080222782738149272331967274868856425200587027663502793289774655699769453894535281061206815185546816325240427715874304263163004161592993041736706e-1i
-.334183155399304316524982411097242198248575530921425694601967302657312752191671385567062137488774476421090765540151841826796717366139691973983731682441e-1-.454725837390917608880865174046722797133917447604179140184634523343331379029583602894013670862078126193169791244613956647112922362545666330957559044164e-1i
+.907040974167167087593232957334975672820283137367966667624856716082703934643091733442278325253915914490901800731493263127380465016081220540015384178849e-2-.161540939650115133459065549083802512873323359342288265035645293000700985342061604567889155240960108351766537709880604395356310002020849723511787877875e-1i
-.304367082008853037925556723362523246507817546434501019151698092760763970146160335234075620401363189867840514920750082841748036401068295684201859941393e-1+.174557229496621241417181329335749422116959953706001553821141469475182176115742015648610361559623441941699696511009558372390256553945955840476240353712e-1i
+.812807884028275591240542509298075330574326001397408219583461834785556848578010326957534145953000998098083936428176652580407071223502836696051277588630e-1+.122599795892057363625389143256205692621111221400636543963963654396714229291116070433401051342829489808908721785828015080088750673470445392646758575972e-1i
+.594543586306698640919695613790213580629089777684854368870109892648551084958563400731907955148604361675199938931007334422186685826394039075781843382081e-1-.203112566200883696588749979486886941888021223033603856484680758374681772765029640123337741748099692182809718532284193691153131522541516851264779563798e-2i
-.186760611430837772348680160531954184657475648947635095384581629162205865576469736759077993361044928097795941980486347167435466777799814209764713647638e-1-.487691829340667692333758920288051853989142406782830711078594258750102652091037423571352266726466306326724516202645120688486743033595600581695077326749e-1i
-.537970809568749445500681365948964780123327788931668591269140469016727382428415434991433173720279175865087071420033527470889160340319504670918080515598e-1-.507660258472528713595162401538263609231953594786622695889508674085796548195415122362344890941625040014837811808704900699344177938828289787112006094050e-2i
-.298396359582425889012616993848829213619735658079947846897064854076108293310153687467206962959010179004560576904587926020657131009875844608797741628992e-2+.450132305945890856084357427723761014929936542572502914250654088869784953813396989881718154268925414736277415438401069270097042522991109686144723663733e-1i
-.262005877084257951970430327211528815398390282435880783354029281422527492837968353197187734749076606281233721210235928519712286629264013147235816387426e-2-.124908262510721039894219233767329098619211745513875226898147527225176466541083099315227968428435941767370605366139611213241967622942627532542749064775e-1i
+.177340528016568506361429742559776852040507950682503509483150624099225646993281916809749961928277219737450225128631427173181324632305890990453700395584e-1-.184340627131945091279247431378893590427736993271381327276562376785235383964569524152512126987320679433681100649370222703381346825512094668853770391469e-4i
-.496617122483379688766906689736822377675019541119662696289191327371618104125699685728053232675555914300577448342889757683367475077992832347607481935104e-2+.524600185489578593587190054833312462522534775228206125749508279472256825910216713575272328895559658710980876906752595910707714899207329218146350155214e-1i
+.152820877304674672544874532348276521125115706103478629419779402138277072195514402375729598768811242773599051516099377074211504169058456433578851910378e-1+.344427170408839229105419759641673129099949739695000713715481212476826322716165994749731498869617788927626207055974365068746930969115111316784217787192e-1i
-.257066982734958202038045429265386938943595273975962575819055195645249970889188693371238420810539767950112078767766692062674404104782928418862207434564e-1+.303098122755396372653173119227257816122002057540335578760481951019807275924685871015152294949061148516295691260339502253310834799928583470937627278674e-1i
+.850592065588204518989765989015901745928847040127644670011735326242500378189454412779828548192620109795629048044752575170166145301757679487024470498427e-2-.805215294272794707180450483653970854977363183903166782617358195209206139290724220213201488992318537768520513001357909361172222118923878270081338402020e-2i
-.590308850217675529453420567022327925781908019895835352729427230266562008036461311695160211597010442521379932057240050289623644275812449382182363501683e-3-.587090505552645482910042380691766764352401111610092494848894972120635940532829143173379047525243047115081638986808744654169064016649578013959805436684e-1i
+.785341931644724016376373838895196099121242216013572791235416720514134795715799477351106174920722008706572827248137589096623141058644177287815919547075e-1+.196214082358307942564404174241877849446364445454322306757271329938177180360156444201703206269264051053119806377968521398280790151946832586080145374777e-1i
+.391645890366856216651533775173975081210782462902471266859579214064436850756814677398044361799657457636959206533538397349435659085936190730870311175328e-1+.351186227163308625349593302530171465131652715098877676115188758306769747830529521479408790412989106832975846341870263014264614719036778820294815519772e-1i
-.431250273569647651741806435460888683763617276021990749643849843707016679157468242898376498727813341708188671763886356237214600689122303342192474834197e-1-.150253501841889640846525853281885038228248573024175416001571606157189867735745193819780157957513743526402230506148537413572770240955021681763699070068e-1i
-.421292430442836632136460038036176654624469900783542575127662884437028809189165488686165506597452335627798182069112948748004203853711380337223356431591e-1-.312533442978699380267157181874973298744334275944744983025518772536528797688887566136143656099275534096798528556429300994315212933864467398443145653094e-2i
-.948241897424473582461352290471503014675619031141292331782442524052764096222013953735144981374377912119056943849042188949405262865756478537800326041735e-1+.640531664831285206764534888326772952331438102703864256828041660580315138113973272413912193461342057354300530338088114869353081235085732649340803153434e-1i
+.907040974167167087593232957334975672820283137367966667624856716082703934643091733442278325253915914490901800731493263127380465016081220540015384178849e-2-.161540939650115133459065549083802512873323359342288265035645293000700985342061604567889155240960108351766537709880604395356310002020849723511787877875e-1i
+.418640634570669784291671817805857853612678477068792595220818161085105119078277916505928968280290708850540306125256747262523378651618452516205567124043e-1-.111825000759696437379861700505269040903643218681483730475379330390650256788291799791834683213112766889827767199119655803519889487395763425169304805147e-1i
+.154386005058975656762491438913459743811026984017704306460537139401953148835436608116744212305110155878539594186733249922924346486967668434366158346783e-2-.693342524986715685677673455465329090562894690633975195094475887283337085449307883308224569558386339995486493392492378379686278330821019684534411989196e-2i
+.177225171393484720193692491732717830775075350179135157330467282470759664718553153676127336247052517800293234173500388620709416415979142340844546832042e-1+.367179417839034645064807212952258145588291256269795241475924742414279930931699208761086830084792665814885117168896299991079446375436184289573722206238e-1i
-.126779293544778258574160417614274672021403322906974532537250311573329699849862310347393329864840224520427495696607530695537488782406974860782967460119e0+.383380920065957463971210279206164333009002875346503988550041473776489471209353792997795414569945628854787730360986803562537684909448567207603203960775e-1i
+.363443374541512166530970490435970095895390437840848655710336781407331376343909164024843462503663316105297095046638236572379979741435936157278984998211e-1+.254910256555744487752532561497433189063544310026968539122548990078051214932274660105593294660360664064441747422376577035964727195045498729353782925195e-1i
-.376016371937746555640854712572907991548608195714510105192565545241750507603968342191368950787216268488220648611581812892175464242095327808201340273052e-1-.191787753603029359040114697778873305475838710677861491431675641594964464272801942593782528500713863852329255996622118253671442083953608352426440538995e-1i
+.135322744920102755167720909997991755868742073658927173376212858003122864740091152722816090595721287795913482973886290468581455644087963989463412273952e-1+.154786811175863715583275260579209180756285765729957619599035612786907049112043841817711571660632928644809495750884221848264483509932768776996687882392e-1i
-.284651293365811982308550891993525567151816734306775062095319908972150198898567934602399819616487114695122233967018214712518700174424531078591104279415e-1-.607931398129126469756775242270777574642258150407271854208874122237651989966231843331523135272202688604967899528911585466699773272097506635091612482053e-1i
-.429969246046956485851378874890865845866773248225346823116889084018743913089587894869840035344394438655295027288516010028887537069960023345309927499015e-2-.396409921168509864824777175852908644487393150290921046014201765269468284576014471339368630674058107995305397219343050485434275797905733982159249927610e-2i
+.259054698356166405397072039665981405876153642166509349671159296705999928189936920501158721137229095907670490094095524306798850509592827305156402490311e-1-.690736852685539918570285335340564193095961734471652018956774876378299175379300196442446241163517716514655528509901613910143549184687914284454399558658e-2i
-.150905304317034656604549745028071424657150751494943408694798179575324447145889633892667846361152364059799666861650716843874383064819411127205179315094e-1+.107389682249090534725621003333123498951452796656480218509240352377151132270587554080720220792238306298292391070700733302494349300343114512915658012966e-2i
+.380408335238438204220338054864126956920022106544166930147076960874996005640471034784750959554791311427217894422617748814345461867907505180316010926506e-1+.903020752096526955248672873066403015344991760500521463768096778876321872580801504312859191853696910569087518821129687500366084043113325383412755464311e-2i
+.280911713191383233148665805975614936712910646440154364766943363267725289692023394140065350547660182088424116183032732564081144682736959424813845063305e-1+.467642820109192072104577068769586154244665812058534448594927568760315708601335863733793926818592371220515252020676685197699809946463388320657302423088e-1i
-.105406070263168585711332258358643330031715686071428572220381517459091838208094266274070023821859214689509874888689348713517493449951764519081524194562e-1-.466836733173496391405241953582920874170563613537149069051564257445999247121136440202684379644790796508819259440870055409194102271137989159441992413472e-1i
-.297625476945826371494296534754465512868974815382788413212654179732352324333949630779540203074235752905713952068768087129191651613714620684797150091234e-1+.268152617723113421250296762616895251090310619497508166163463168054328250580595140220285920853989042555792661937239092233151410839682253427340085004158e-1i
+.209784132644026764568838026326917119876964017159684334587073456452806047662711022467581931646047909449747937967145337566126404957442592556081311053513e-1+.935198109375724187788036148274783103679511840926758957973409554188184402664277543113100822747451060092838529297310823771959082009059370608008802376921e-2i
-.421292430442836632136460038036176654624469900783542575127662884437028809189165488686165506597452335627798182069112948748004203853711380337223356431591e-1-.312533442978699380267157181874973298744334275944744983025518772536528797688887566136143656099275534096798528556429300994315212933864467398443145653094e-2i
-.334183155399304316524982411097242198248575530921425694601967302657312752191671385567062137488774476421090765540151841826796717366139691973983731682441e-1-.454725837390917608880865174046722797133917447604179140184634523343331379029583602894013670862078126193169791244613956647112922362545666330957559044164e-1i
+.377300587210055804794811923446778437225959539183111574849111936952582685073870532209230480360441355888465202550974314581025340308610379709978635047302e-1+.487809317554425127717763503317157437130190191903769277203366410204272786294600764628790967115223978767070926265488360075002631060631321407072461495190e-1i
-.218060725394895757971110856342091618692914451068980069915810952945096412244880915576060040265498438418558954784068820664492864497842778437785697588497e-2+.141890247826540880435601811746411347265722794344143594790571607221110423218948976679284163685783616781788615981382364166532777151027259983038181740346e-1i
-.100278707944285215461048494568744948993614972322658999430905727864847646087086534261062895941142441228653855131350287282078650763373703240683676125104e-1-.525518875147175369011315902127609952087294110349536923979048849370845128603221793343180454418072464130037450867182544231775815198934853010754294907960e-1i
-.648264746666798894045179755829312744193228496712525234483518986124882671687395782722229635496197525150709455975951577824299740042417097716195672422092e-1+.417471553315866044123778710542866871953547220064233697446438951068359052698229817813061067066163040790140093838604971406342296409701752368748520366527e-1i
-.468559751476748047014998041621543335511076804658284146748199950170029333844167606438725043523859895058090145058419024551432808955460650467712836635750e-1-.254659576736817069123647999423248609823081867976764367902448386011803180604258422795348261724268637132855461986945095170984021363429409720500426298824e-1i
-.170439874556723403414809021401550436668688276205019767262022694751388287705010404605094929331416532716758568584221980456098082846483699262001820326277e-1+.312065794651215069169315852420427855437642295732373836192495193144858470836215296349848929172746142490242333708595686901797646771997087475429483436763e-1i
+.834049275289242727665189601616763174159823665150119854076929158256842400322380268646956652861957299405232430701983087373634027121602492027130963929642e-1+.841993243469182417612711527548042645239131687510398933558957331826650450871687781571497436687859825542287124348754948308808419462143289688436553194579e-2i
+.519547150235540555259573146872617241136343366693220389580968904418445007149984031038043603789859891215345604871745872804538525243276635377719764985054e-1-.219943682745622182852690684949371487884779641873001548048375855399690064943762202071090250290428326731142268206968526951245314488198331419683310724741e-1i
+.204593435768563075500268505778272952564057567367443083398180219363907721137038648490324281871591294361911440304107425755531314835609501561928483765506e-1+.511151114953099399986357767539791303473474053390539500527563290062445167139862673931790931112333601596781066492579258430417431487202940834407056327442e-1i
-.279828305935617062945071092571085357582942345437001463641294372615243482879174492155636929537888700250377256388755309888751728255723785350729544791809e-2-.868459605456190337839988283684516055055065892461270904277927348036646590681414894143600233540992732541902043619364572110276352336998198818527687910764e-2i
+.733940963242654015379634962792100812250707526004579321246338064772449288862450145072969335843371223583193796763142808285082546219303631618671698645302e-1+.501255463264421902878330714997714252567924122449422531473037872975514687306759513972674794528664007250896934056275412953237132743780677002503162214313e-1i
+.257208538479904565436202541660502950886021148682018649247931326687489325403309502650017380125941269636601910669122120598683251011821529403728452269598e-1-.431510397843342506563191664319393792687688953602506008021935506724778624028521361178285667076698401438995154174048464762358476620411160276940338523586e-1i
+.296538300658416478186238608240061136052230517083278968926646662702898530371171204225344217614534386092946525592436962635991342138101697600025994557901e-1+.273070787971016603609569372249941956778558538578778702979843173922572540488665800199428515808147867976278965174539629611708176689099157323836317465828e-2i
-.670410581393580924539516623838185043854693432519492290969138438024044294587557765036877717684930791697749986085987534111217680418081344125273102799024e-1-.546472609538571402485424398147816263079976989469276092662466769027205030354507027273484794622722002918294852397318867163102475767850419506175224761241e-1i
-.478000896017633689413515715053665393683252959023694928034432665901152192596071456093982619290299789701869274043000823305006007201288401478221316600258e-2-.708965595166033446877663494142614731727796199375535562453547437978084862021584022275099530769389768025167702558797014762757117631702174955821630819505e-1i
-.297625476945826371494296534754465512868974815382788413212654179732352324333949630779540203074235752905713952068768087129191651613714620684797150091234e-1+.268152617723113421250296762616895251090310619497508166163463168054328250580595140220285920853989042555792661937239092233151410839682253427340085004158e-1i
-.431250273569647651741806435460888683763617276021990749643849843707016679157468242898376498727813341708188671763886356237214600689122303342192474834197e-1-.150253501841889640846525853281885038228248573024175416001571606157189867735745193819780157957513743526402230506148537413572770240955021681763699070068e-1i
+.252979022650698168908338172792014643284964041081266670073206013175405786166116776001141814476024221910544908322955300649462381188784428814031909760644e-1-.231382080222782738149272331967274868856425200587027663502793289774655699769453894535281061206815185546816325240427715874304263163004161592993041736706e-1i
+.274993081612302922960611870458700233886851002841435349411910327327284451846761509407799296528123380597768534766763194317019267119509600964539637017860e-1+.739338131629939745672424627341373946821077678750336903921482142937121548212422584122617957930368612631033554102539201375970666161366212110548005941059e-2i
-.362311918235153112590931316967025253546022475892315237033417669773260888360165817191067443570222880849370119350680904697844395301206659093169277446747e-1-.306446405529621748673128403877549386798259528213918012631700006163328854447047699527710761216781984542709033462796633018037817436925107706268860863538e-1i
-.653114935994195579815258785007326176269065277919482636955633998205391102399237784973378415455833100937993191272481485418964997811584318610090570370797e-1-.709362200139997521976327244914624098336676697191786120968644791377450535855039649171381277314114874677421218882550443158469507666142565139065733374941e-2i
-.678316873849987800908434160070330279885854509010858631970985643929342504368226107053006468976191182506971287940440502623864182679759504120533690097374e-1-.311342203616632421837662333964926257520058699356297731692600872557900818613488977090508430927769832581854811504486273192780001603181523077971759222543e-2i
+.291419139171094152053773675675148353549396796020814460241413213168143805141989755487099815005317203557700673308297922865203361255673088283571018094896e-1+.699521331830610549252860251023956085683542353492519599056755198590411016705330329793216030658381846305255133673782439485715328833432194315088780726835e-2i
-.231001226579395573711519909190963824046092326757324968727490662673972199601591222833512010519015856848311402204500168832554292327520347897741118887808e-2+.339009302121675427957629599616959522129767537582269341566781912958619942355671879749731987298440675123832876262968736863629957482289443709035420365466e-1i
-.709496364491829156280273969813468923385072715244206455003200006440249765748571663997814262774551455006881144310521595824118411901226996694124651959801e-1-.230176515153661631146275830127869846186234356423570787983989581472703874148855153582997505508844413812614547174128624782415181269393930730864317886696e-1i
-.744448017397246503216555583270190125179457153217191684976691466846157217809613082596300522330150191587331084475022555587545029472510012404007149269119e-1-.323556454376179407000924031268736759607148923028949507907581860126264168151082203881066415681104051747827421010068777933122173802338282098703981636896e-2i
-.184003931963851110456324121436008650367867823713131633948134370840267218177056080565975259212717968625898980697143398095046451118945539187668293244364e-1+.360011787940139865494553579485157596045235135997438364775313950400334249562347764278134566345840747056236438465389574344435975212299300498017082593595e-1i
-.462722609868438207154037358302984152605306791743068026798730931144196741235111722088415576485860032757532657732310408016865203285912831690936358671410e-1+.514015189360264823605958302807895160050892891626709751926647195229249016805675826923887334163555526455697238151354607386242519453375399395360841079348e-1i
+.305430870476612719981993659390621994533573811733886790000193244846016548030727745864330128199773334526882132023036440171089676187893230894550117527943e-1-.380711466022944731853408117243786403910328007017124327954781091476815955478029982773252370265866175463169930080977808568001526930751022065406985324524e-1i
-.168435061289103035111167385027333194432080656895506024930199252359139792409781198143299384615986167901119235429866952288655032343252810871323240522312e-1-.100529263693080522347686249309870833889904688096007740524384335665037974002460170680828445585802689226665649287043931776231353791584307524790689972092e-1i
+.448435544375583950387991453462787582879393688284912667130702133519052072121213571935027798961147019903263333517167858340590764799786169327594474892552e-1-.398404313214110980961216361779036678311859380970393589179827178709333291787132133956723921604992864966774985184197899633228508391850123583614884298705e-1i
-.867883427674413100989369345530141248141128551287518326655686990919586688875688853929180961088891689726953531422658470087883101521041610671180878952316e-1+.248157826671920553133006655147890028688129125836968979894552442993871329371374154466268604971191355679012006352360741686288297641028000387809310848840e-2i
-.670410581393580924539516623838185043854693432519492290969138438024044294587557765036877717684930791697749986085987534111217680418081344125273102799024e-1-.546472609538571402485424398147816263079976989469276092662466769027205030354507027273484794622722002918294852397318867163102475767850419506175224761241e-1i
-.105406070263168585711332258358643330031715686071428572220381517459091838208094266274070023821859214689509874888689348713517493449951764519081524194562e-1-.466836733173496391405241953582920874170563613537149069051564257445999247121136440202684379644790796508819259440870055409194102271137989159441992413472e-1i
+.391645890366856216651533775173975081210782462902471266859579214064436850756814677398044361799657457636959206533538397349435659085936190730870311175328e-1+.351186227163308625349593302530171465131652715098877676115188758306769747830529521479408790412989106832975846341870263014264614719036778820294815519772e-1i
+.341459704708944282856445961645778286883776771753022154421611688182718509400532738755118718338898144775345011762558848527147971265785539226912813346974e-1+.348169172639676640616842016418131407783014663528672321002224165823656071760657909711987327097786369890886918603237038904221947674402275832752549727762e-1i
-.322399984489155207732225253339378002259976313697858206746154586043041724208209997033951600297796805082805858388112223889589645781412384117902064851757e-1-.511369486260370036960194643479513606812316274667874663679536892328355443987872063087435798345313527280160111546482245608505749423000267538884411268218e-1i
-.392799503775967947626446721744996024293954037244080604793250759160409098388190131579536665353884104687922456480235538513767014633161535878445138009753e-1+.391032883828282902715516243904838269118986706259400859349110438765677823346249364374605273801271872714508611824727112995400154632337756429207000793693e-2i
-.433098238429679006705321785361824626878303306174412377260896587234427685854491521433548125068763843553985582013337351550939889719486588238857721951655e-1+.278599261307964572140157376648254439413860084855114413218277783280076916173174791007357931175663408978907003217181064941665914552952679615959437373925e-1i
-.306510374330035336712117678509499869483692722355441785713780251077087452121519770519386831920376020597634486934140294751617444917710178027862996452195e-1+.473889081715651282434676903458039342085207135572970535940199590846092671071318489717812069736174422174521974136237965543557288947528871303353420898803e-2i
-.612260061294570136356522982080515105747617254416159957206361651455888197455133032238820985581580181759771035850353292099421867696832153714880739177729e-1+.202066710178618697878355804366217554217392004715764832237904936253701952974191033788403321422823631877261631495662604982562334246695710573110454159741e-1i
-.418436600137216704247310317659456688118486722264549517651952940350864056534509377700515415413733891126989577901259893830335664692372370346155693863706e-1+.278279384863447418110864150140249105840011142445729911614410672157686832284641120338884495297007200024603600676554779452225816851466790131074695465479e-3i
+.361799682519844465471019306787442095710365664779610188310456270053011336670661218616007639917558760796743293289021579294618252093698172072202861373687e-1+.457558966985515902426253892360696185870356192913698573731792399558432480241154516597340418074830517614835282588831763078018783919079129903240199573320e-2i
+.250822141247989997625191525188032778896080235049535079334142256494967882400984884276728153278121622243877441266561626642088476103299816428709720419397e-1-.647744736919311795104407886946491094065232335399432129873999771260403297166292683776170542535266922986196389572034992541959126895377264922953232779914e-2i
-.227227992565931889478713487414037580873684028929701740611646587449837079710729648376362813765120151848319537173658474614124794794239241909442914681339e-1+.225817897962846742367735233462558758666688293430909441319781078480214258635263675354878503899774215582560609892800882887582257584774713205027069454254e-1i
-.297188498805983712995563331998504083664130961192275993522544764948933253450573024351801143232701716349201677149620941359029815417495143969344436914315e-1+.335774916456241672211152388961780268084063797720106914261940077414356287825043151905248936957073142232193632049305218402614836512426708025088250417357e-1i
-.643148419094424889207505401407662240872197015488707027407779016315252023106411704580022518102707461506952829109993423624396259168116037120072997072790e-1+.350074846560421637706644532633400499998228240016388159960955236015221609000972721283823279041501203404844844848084692271760418795372631553413705366857e-1i
+.461992944069289345030965390627494760508074676277717195812257685593397886127544108311325749968199961890992457988573678227355913994981703877988766979521e-1+.347066775383950452002474577682331760442643617897640096773409795751131679979131168397752351176927963887945777432538627124554983559980784511121859777929e-2i
+.100969071162361416845922947522276408693883023909754659702239321123344907631940804392776579264398554011449537920677744946492134279445240267364599930363e-1-.421294233785911391547856442643565677905088451600225304120528191711467780447744954994788527786020639032967335287479581376020434403591229836396159956450e-1i
+.448435544375583950387991453462787582879393688284912667130702133519052072121213571935027798961147019903263333517167858340590764799786169327594474892552e-1-.398404313214110980961216361779036678311859380970393589179827178709333291787132133956723921604992864966774985184197899633228508391850123583614884298705e-1i
+.296538300658416478186238608240061136052230517083278968926646662702898530371171204225344217614534386092946525592436962635991342138101697600025994557901e-1+.273070787971016603609569372249941956778558538578778702979843173922572540488665800199428515808147867976278965174539629611708176689099157323836317465828e-2i
+.280911713191383233148665805975614936712910646440154364766943363267725289692023394140065350547660182088424116183032732564081144682736959424813845063305e-1+.467642820109192072104577068769586154244665812058534448594927568760315708601335863733793926818592371220515252020676685197699809946463388320657302423088e-1i
+.785341931644724016376373838895196099121242216013572791235416720514134795715799477351106174920722008706572827248137589096623141058644177287815919547075e-1+.196214082358307942564404174241877849446364445454322306757271329938177180360156444201703206269264051053119806377968521398280790151946832586080145374777e-1i
+.265523921351698337668972381410269149407392902965521650799987769393063873910015335517824617053108544033865064171254783201025513801156111157105289221423e-1+.256843161353862644918477211974844159487803117586302634102006391557273628272133480478542836802820479506307464100958785698354632669569102477152849836394e-1i
-.456015078451684209725409475387743411715488745792440821061476860701369020561030352872319076275072999578661834397674194150534468178763809506529307000581e-1-.451172904333462948409402654152633220138124910996006539045095036641790696144008674905532956314389662993561361750884841891642673968321540624350031028002e-1i
+.672581349794216733884379087185269484450495818666287303956722027230198312760229199498173024311806575482188386396575263086015709506855070617627899463845e-1+.100169075570942709707599753478905544034622324875162368699697842352980738823291369744308543666629099187844360825967893270785723872189517440104236898324e0i
+.511562913801244398756234736728693958539353660915211147101326054354725991272522567848706231998075468499661584481753167509241240985931430361418402226110e-1+.573762141513910283697010111542808072771552962242265677927391531013870635659200198978408034888725465821014877296077928422669924415328422057477554037128e-1i
+.435555791930840584412697635006692095498385460229067899305334364038844172100863057076042986673967003422950377602254148019354918848350946343384896126967e-1-.350970061007490242160622284086773671211051285830801093811940109292430306195358009054480176867637150078967440731793674717375443752874539923816759513436e-1i
+.181313641096844749159991430487366376315941495909220764283219787732506101405730832613588326485953110624447711255664898049978929082178172079568373523162e-1-.168729854833580553682730391035922845947773352708218481216184075660191848283822017753950223052340491171064189154158831525568488886322704988187490485810e-1i
+.144256421101723862934975347887498553603305734403632676893211378337939073199204541019780892495668570493595132693130090645668725517937209100520045750420e-2+.405541060816407965805053100732308747243261445345371114037940471576287771753124213926288602720575597641970753303246568151624783551121544897011913049518e-1i
-.538930580120150368277721304326690848437081805761095145899337431678489352027889573555176605573865171983647541212696412843698200769310203389987458529824e-1+.321828320238010634797752925847633345344403037305274610327742064930411058254094415299579681237089141617577731913345505314143063348199941693587302510591e-3i
+.115360522775467288460089643559876754426467426738391994800429094856104168277191274569339366771589426131264097333647853578046852950673953447893712554490e-1+.176249685074001729536658658285568089788086941991044445705546236011486933740964263248001416096946320846821659281909460016371804634972037043101665224478e-1i
+.387963298831845892228601670119897913154393315826938786074189883405025204360267448174717125140184384864559524655461045898984490708178806199979997583488e-1-.547259870941083884906054439907089277741067795344295057224728173255038857027891644888692038060399994210998147564227139733698904574285349086653198623676e-1i
-.920996405658539061272734751690088737513211874741530288299903130018644884746879367452973031039517714854515335295409694523010398306037170906195655544375e-2+.297188469873822199609872661909049885428342089578619739728421657871204919247676152006685434526450740556885017954611712122590280784335693102936784437073e-1i
-.468368510260821222298394709732628900912862676813083201587978637909225840016790394683755962624840737183978052616369003974859655858786611586454321224811e-1-.142848384016432913704973376918728464405114902953319201180409847805975012692314447448970175371976690506537454043740198189647134855375098003339388180567e-1i
-.284406915906645219308123159773342107707200474304714956896255342258229642555408959094236785106955959144940620660950993540161880792155821839931707770616e-1+.793964544811964008266069323366759823477333471962135177000125588486709217199300089406637624969902834435566586382981037235448323070339406533720588335853e-1i
+.461992944069289345030965390627494760508074676277717195812257685593397886127544108311325749968199961890992457988573678227355913994981703877988766979521e-1+.347066775383950452002474577682331760442643617897640096773409795751131679979131168397752351176927963887945777432538627124554983559980784511121859777929e-2i
-.168435061289103035111167385027333194432080656895506024930199252359139792409781198143299384615986167901119235429866952288655032343252810871323240522312e-1-.100529263693080522347686249309870833889904688096007740524384335665037974002460170680828445585802689226665649287043931776231353791584307524790689972092e-1i
+.257208538479904565436202541660502950886021148682018649247931326687489325403309502650017380125941269636601910669122120598683251011821529403728452269598e-1-.431510397843342506563191664319393792687688953602506008021935506724778624028521361178285667076698401438995154174048464762358476620411160276940338523586e-1i
+.380408335238438204220338054864126956920022106544166930147076960874996005640471034784750959554791311427217894422617748814345461867907505180316010926506e-1+.903020752096526955248672873066403015344991760500521463768096778876321872580801504312859191853696910569087518821129687500366084043113325383412755464311e-2i
-.590308850217675529453420567022327925781908019895835352729427230266562008036461311695160211597010442521379932057240050289623644275812449382182363501683e-3-.587090505552645482910042380691766764352401111610092494848894972120635940532829143173379047525243047115081638986808744654169064016649578013959805436684e-1i
+.277299578826872576075872907521140937132283432189786658767604908309788549945745531041552778700241397211865608416999333463119113408206981922262179272491e-1-.361911204450529925568348183267363530407436980380171507703391000978655544442214008784534985312350766589944629150972087009512868674421657869775412349423e-1i
-.582263576181039320676174941725794420181429639262853087478811455893661904462913383730921620872700331399139772478278570233067520515856110917679438603786e-1-.134985501617862533750204104076371653427402956137150860177026082787731074058347310887955538178704939733418362362466231270753035562926486372898985064478e-1i
-.725922552308225839524367966447522949446150382100063673800579000787188949981889189496114305013088463177212369043407402787309861617216075185989275287841e-1-.745506194910370403834089602564399712804345227981349300841011014955712046941228767455718772578074335137715323653910549491240049785991322866047816608583e-1i
-.252141853038722898961654566182551446158032446197078222806912463296321521904111302212633623568492021773850237266858648012486439984162885886520566720522e-1+.165925709232662372612126983126423468523012516260460581121491954930127264012508631577458477428862651777749757590031957761069740577760256813272180224819e-1i
-.408292594782326424281014772431510115996568234857639503357737971546315029660261461293642306407238460542677503576826174430674837758726600511531519128339e-1-.588948631984440744443287316354800926813440131347068022006192151869038509040098241200934904544608247572019853381102310362801996399518407386314239606210e-2i
-.333074327348296031779930772938779354342434592461275266745840389379376031999548657749278205086069912484862219959721547216149894626965034891445057151300e-1-.590747031379041367217340783587364539523411541975745952216473742316338187617828214362316171040501324922860703959141379534167492708741404317058132896729e-1i
+.138427664229102229298821725893818694984728265931195906228241353665417648412568369683843676728996389447172985737310247249263000376995801227109164076658e-1-.382258836635970737565867336464637247362488446101398741281932244576260410947175168489312012139885152612841024277285450415087735315003603143105943491241e-1i
+.527134719298898888468817745464554334452964195285281704336585570795209728455274498064248307988207165254279233030137557276316798959828905960645165577328e-2-.699763063311209125694491748566130875707486787403151794966721078295584357647164745292990320050391379753020056132009355221890901082399557885474603394350e-1i
+.103605567384813100316270762424838697056880470685069413873232089816866137012514241620268591577907668360571129427275504347561272769990020976095881296417e-1-.176356359433643003102382050320400778190852590799224517174456159735706243980355678592651477986414242203976503334199221587274556553063641937487389928954e-1i
+.155386936690038774386723228726192895099402518389289918937933540995998759553809393203071964483034472139548480637552637857770879106086420414082832701608e-1+.310293475352015983900431524696921803490831090089752840271159241104450318070623912001094189012225048154676270821969335509164645428888809284064482949935e-1i
-.697424474824638933496388865421558290015564794735692491336048167463602193293462725720362341562632318348358809185606043093628637607780774000042469864697e-1+.177910339225227300913422774876362682664763535560057259198666031964293260769257097660513002573633172093209618147469274016085582430602805444144883593733e-1i
-.465694997531279143273546085510435105859954553598736803940299971816210204695536909346814701333532481842561037916655243990412003536921703824328716151764e-1+.407823867203509406517442416784240228320091914257925634286049265869464195903744618204876835926196119713174927751000978444935025119510213831301893418080e-1i
-.468368510260821222298394709732628900912862676813083201587978637909225840016790394683755962624840737183978052616369003974859655858786611586454321224811e-1-.142848384016432913704973376918728464405114902953319201180409847805975012692314447448970175371976690506537454043740198189647134855375098003339388180567e-1i
-.643148419094424889207505401407662240872197015488707027407779016315252023106411704580022518102707461506952829109993423624396259168116037120072997072790e-1+.350074846560421637706644532633400499998228240016388159960955236015221609000972721283823279041501203404844844848084692271760418795372631553413705366857e-1i
+.305430870476612719981993659390621994533573811733886790000193244846016548030727745864330128199773334526882132023036440171089676187893230894550117527943e-1-.380711466022944731853408117243786403910328007017124327954781091476815955478029982773252370265866175463169930080977808568001526930751022065406985324524e-1i
+.733940963242654015379634962792100812250707526004579321246338064772449288862450145072969335843371223583193796763142808285082546219303631618671698645302e-1+.501255463264421902878330714997714252567924122449422531473037872975514687306759513972674794528664007250896934056275412953237132743780677002503162214313e-1i
-.150905304317034656604549745028071424657150751494943408694798179575324447145889633892667846361152364059799666861650716843874383064819411127205179315094e-1+.107389682249090534725621003333123498951452796656480218509240352377151132270587554080720220792238306298292391070700733302494349300343114512915658012966e-2i
+.850592065588204518989765989015901745928847040127644670011735326242500378189454412779828548192620109795629048044752575170166145301757679487024470498427e-2-.805215294272794707180450483653970854977363183903166782617358195209206139290724220213201488992318537768520513001357909361172222118923878270081338402020e-2i
-.241253408453185110048309824170775361797723717741675432200692717571435148870929527370323181046282489930293549176758062298286529534218427944996504876724e-1-.446325389196211317201071118658583222612563176795668991138675550999485829358666747692399688756397438286072300301476009017961883574909059263678517184622e-2i
-.348964919200339048369276834650936771300126217285387498362655875452059064939940980772134983123343062676477104117991569366467594773072436481095641330756e-1-.138485760072107608889507898797822355273913085345021051758592915088246060960431520368345588553320051150019766189280306338149866785753500627474887403818e-1i
-.288219070169440760156076250914434448741432446623025181848201285278189098920759924158891243139550804572162452219845238012328508113538748675373377459021e-1+.186386677494957572359091736231042274752539298125727362674010948634976700871905875137789886684512860735739553658524441917676162239216744300514264626054e-1i
-.804439101568115313978671708472690740414676221644252344355633149741133196343998885891154499281811304413432650752705176818659682314554324995120769820283e-1+.100433027141594344252684097540067064459940157379422223818558420068263574506570498487729123659102954383593429838179214924550263668715202277966355213544e-1i
-.307798885455911299578874096009428763587314299461749663404483819981123030668245982913574692166733545398913257223287192689402986969140286811916195591392e-1-.166087973010927567149646981734189333589515772246102202089777006656369799865673115107769896575240664714701953869622996495452107402686510942433317232461e-1i
+.243811359679496923117260564368372462601032702137011144828447149426286118279812900270785477227777798661439993604214900582571094455689504750543047343986e-3+.196869213718326555323431424650401747966096066817891128150731015314313533805439786089122507049175919913290521539317172695282266367125597922374605251390e-1i
+.361905560515401564233494920340781617902033442568189497834780108691246617159062612738813527587226560503237887657942524851896711977891833954876123236788e-1+.221758593520441616731677298240702125808883571514110844543534793570024067583305959376736940194796103236916811460485720048066500481811717575577261807472e-2i
-.206156955389624320332596123076279282570189170242364800561056603797536624808454363972142944538079237819478243483279400606703289560783246508292627476088e-1-.416552037377941178783406645537237729691079710469274607654945348105786200245434892822324859302232139360672106274140614373247588655602751502896094355667e-1i
-.349538241141454039240476922777768389507639501540380643739234020682072955073082569721978547511418736409549639067107893430814138036490136700077700821848e-1-.162366422846389299436360677207769937878639275676453592473894728108771642307746604367620112799589092766393916121645042431894340861239521181803134194832e-1i
+.451705571618529109197778192530773891726694385091597066261363269746248274116927256256049919597831681603182729607262968907167719575681223362089227930552e-1+.111453021658531477490360832841260536385285842493019994466627835412118132193629705881139928685542135320319980734167941273434174589217356769844223410877e-1i
+.181778993292528172813073009609390590897781642002099515385668453204851848150618460703988471927982261761869277552046671384889157308639026808952973080007e-2+.439476820173641694478821148761558645273278190419049473136824821038213006576520436766575231382181018152040380809167015242501364380201523077351786411057e-1i
-.697424474824638933496388865421558290015564794735692491336048167463602193293462725720362341562632318348358809185606043093628637607780774000042469864697e-1+.177910339225227300913422774876362682664763535560057259198666031964293260769257097660513002573633172093209618147469274016085582430602805444144883593733e-1i
-.920996405658539061272734751690088737513211874741530288299903130018644884746879367452973031039517714854515335295409694523010398306037170906195655544375e-2+.297188469873822199609872661909049885428342089578619739728421657871204919247676152006685434526450740556885017954611712122590280784335693102936784437073e-1i
-.297188498805983712995563331998504083664130961192275993522544764948933253450573024351801143232701716349201677149620941359029815417495143969344436914315e-1+.335774916456241672211152388961780268084063797720106914261940077414356287825043151905248936957073142232193632049305218402614836512426708025088250417357e-1i
-.462722609868438207154037358302984152605306791743068026798730931144196741235111722088415576485860032757532657732310408016865203285912831690936358671410e-1+.514015189360264823605958302807895160050892891626709751926647195229249016805675826923887334163555526455697238151354607386242519453375399395360841079348e-1i
-.279828305935617062945071092571085357582942345437001463641294372615243482879174492155636929537888700250377256388755309888751728255723785350729544791809e-2-.868459605456190337839988283684516055055065892461270904277927348036646590681414894143600233540992732541902043619364572110276352336998198818527687910764e-2i
+.259054698356166405397072039665981405876153642166509349671159296705999928189936920501158721137229095907670490094095524306798850509592827305156402490311e-1-.690736852685539918570285335340564193095961734471652018956774876378299175379300196442446241163517716514655528509901613910143549184687914284454399558658e-2i
-.257066982734958202038045429265386938943595273975962575819055195645249970889188693371238420810539767950112078767766692062674404104782928418862207434564e-1+.303098122755396372653173119227257816122002057540335578760481951019807275924685871015152294949061148516295691260339502253310834799928583470937627278674e-1i
+.997641456937479894268525646259108372394810911896577590557823205018698017929502640066418876078992725960928397428023116346248072393483270361163618904884e-2-.543007823629774996662109116733879216729194968115686842413312003661225988798703985681347542574128638216328688056414687963152368756199232327461266628223e-1i
+.442840759518255410609640452602641725379039146089426255059001377719317111827344488463843577991545640870826094120378185377558759837554845906105682808356e-1+.374400573386398258592662701123343217269482411963493467495982522449631952530895815866352995445692744629002216828039889832042688254460984999841212292459e-1i
+.280639039293385897314920507164987355467294815818288187527473124327360090791240489065207615492490248691109712230619524865045404677307173842743787712225e-1-.180436962015171302933388625074742370860246415708788261265265675217009405509903477422437676857538982846195301063181525270268665868781233957791355484582e-1i
-.949359369742100383287703569033235896959235349723765216298465606155126601100536898739715420919039629021457169186102597788740175644921017374893632219522e-2+.177802506408190608195015356321937476217150047247438917034778834790726267417742338061540721667467680944869414864015465060737440322670622857171279926014e-1i
-.234410118188506311535702097636423732116589013528025511412033699952881781784953726263678937085131916255745592365703259616194689862992025042911872369770e-1+.432426167035611600698507163771755675538786989222468225053353984003834419148253503075811188511369817796771226786900422200833605688124582328240294618175e-1i
+.248891163749603829511533688355262486986034724450286493170541692283786556897096362108017038745528600065651901973969042699893978366996839405466895603085e-1+.364329688460820835480099223668669749193687795137591516994406937579360873670841724842575149961145055691093471773515121824228967808564683164929991075794e-1i
+.270133404033464743816592518272288111369198649147024074442979409210908873373643272448920203962316101886039945303131517931441016908135479193763831427504e-1+.449840719145578161894437593801625294513305335085701690998690728854827128055165633908176594914728766935879594570360675400676043379595600682471904283706e-1i
-.276293617288810002652515814035577076347631350955480818446008738474099842665810034118673836614573529000452869836123973830628677646629371178649670406873e-2+.803609735601021487881494133700576999087599079412253521538873807886541967598040837934178576865014033053977928142640581982340725353784036316950130150542e-1i
+.105529294705645999815023101965289767070838368587109109532315460288024907019023001889041259167221102561076353952772140867292870377867403940603479333547e-1-.835935029029378740714881325192164985903510913784015146399369296248851644873505171345719052251464443788409226044753604588335773325204667204986443628376e-2i
+.305085575339954057845164652776052804813959168602986902999260185123880362933799989399865208268719286697755857526291476043844674509236127707422099457140e-1+.183742439228195621583171437429752330966128614122086505879469382084097419350200482739557847509133625000334057249725104742052052928445851174394399594367e-1i
+.451705571618529109197778192530773891726694385091597066261363269746248274116927256256049919597831681603182729607262968907167719575681223362089227930552e-1+.111453021658531477490360832841260536385285842493019994466627835412118132193629705881139928685542135320319980734167941273434174589217356769844223410877e-1i
+.155386936690038774386723228726192895099402518389289918937933540995998759553809393203071964483034472139548480637552637857770879106086420414082832701608e-1+.310293475352015983900431524696921803490831090089752840271159241104450318070623912001094189012225048154676270821969335509164645428888809284064482949935e-1i
+.387963298831845892228601670119897913154393315826938786074189883405025204360267448174717125140184384864559524655461045898984490708178806199979997583488e-1-.547259870941083884906054439907089277741067795344295057224728173255038857027891644888692038060399994210998147564227139733698904574285349086653198623676e-1i
-.227227992565931889478713487414037580873684028929701740611646587449837079710729648376362813765120151848319537173658474614124794794239241909442914681339e-1+.225817897962846742367735233462558758666688293430909441319781078480214258635263675354878503899774215582560609892800882887582257584774713205027069454254e-1i
-.184003931963851110456324121436008650367867823713131633948134370840267218177056080565975259212717968625898980697143398095046451118945539187668293244364e-1+.360011787940139865494553579485157596045235135997438364775313950400334249562347764278134566345840747056236438465389574344435975212299300498017082593595e-1i
+.204593435768563075500268505778272952564057567367443083398180219363907721137038648490324281871591294361911440304107425755531314835609501561928483765506e-1+.511151114953099399986357767539791303473474053390539500527563290062445167139862673931790931112333601596781066492579258430417431487202940834407056327442e-1i
-.429969246046956485851378874890865845866773248225346823116889084018743913089587894869840035344394438655295027288516010028887537069960023345309927499015e-2-.396409921168509864824777175852908644487393150290921046014201765269468284576014471339368630674058107995305397219343050485434275797905733982159249927610e-2i
+.152820877304674672544874532348276521125115706103478629419779402138277072195514402375729598768811242773599051516099377074211504169058456433578851910378e-1+.344427170408839229105419759641673129099949739695000713715481212476826322716165994749731498869617788927626207055974365068746930969115111316784217787192e-1i
+.284890151104668009876167043722472454523397880418394161354952719498995305465838350952756701336801624352022451425381308057737264844993015015731551642133e-1+.195018099612215660032078197677381237577008616454523393155368712910653651719746999083428911774364448582540099607363181129123917094825788665330529491888e-1i
-.249413685323360974880522371275300699500230108688656691054187541583536936699227108908409745607842885848168389306092879396249557857585261455570569230639e-1-.366335817105614014224320294052803471140771355517799485927367812691079202902354000100827419475454372569803022120810996399046521315993027428117293585042e-1i
+.115100269300715783625996926612497234397082450110474215931665848473017767169389078705096218448849729725111676660860987794307724538052364558165046280010e-2-.330282159205961048987207904673857818541844695485921479545416918052671149108127037749325390770567832773081216977630438110282384327969966311430426694838e-2i
-.393890985198318083267626270160588807427043962354329895161240834462599997240651971077859068774049598250501243054701491523612142400248758531928432143361e-1+.480093096791062281929410663388177829882885418943365289376261846475165201291401689215212352637082400183077773225810603617785647248864295753752835085087e-1i
-.547084454811064360843516805594541362339605695829414113814505305897421663256147427245864931310555325221577020004974826973602866778101142989117342264936e-1-.252127720489575909030615124814196789615836025820933970758666987822780300164980704901167658264925955097588036535706469542482595744784739142821834004823e-1i
-.428725425229588625220968939673166802579245033074807385169614979906692752621516755881249903183105209663798488821491410654303887376143051197921145630680e-1-.389935311629213492324239064108095096280394423133394360813663556609774655063796725176515245972284811019685180783824936605145910465359652217543012006396e-1i
-.760105759842683675308135134052716546993174599904689205789868088764628004141037951753717459984309126668389772822717825305601969718286172825093492081821e-2+.821282494854065681335449723695612780138201448758941700824754471947210578064899979772968139968725630793694072850897192396542651378538045256423808330835e-2i
-.762313923216288443872892084816602133235876589559000099701724219649443056645652064311806494149938048653736382676652108034817343825121480535342414235398e-1-.232361546015360049851209346771341345676578439450121037910734593880579446172211907162988488570344246084579658781176694969277044145886488781127044506608e-1i
-.159940610958669300677442315037251951938662901666281164986399161289242267598866171743202472108309396108958003710039106637914625407005956641532488284090e-1-.689246576108025258776401276195458690374321024070351612619278372973403608934790062159724215799381343837661734714834538570000000512254642025605992109399e-1i
+.105529294705645999815023101965289767070838368587109109532315460288024907019023001889041259167221102561076353952772140867292870377867403940603479333547e-1-.835935029029378740714881325192164985903510913784015146399369296248851644873505171345719052251464443788409226044753604588335773325204667204986443628376e-2i
-.349538241141454039240476922777768389507639501540380643739234020682072955073082569721978547511418736409549639067107893430814138036490136700077700821848e-1-.162366422846389299436360677207769937878639275676453592473894728108771642307746604367620112799589092766393916121645042431894340861239521181803134194832e-1i
+.103605567384813100316270762424838697056880470685069413873232089816866137012514241620268591577907668360571129427275504347561272769990020976095881296417e-1-.176356359433643003102382050320400778190852590799224517174456159735706243980355678592651477986414242203976503334199221587274556553063641937487389928954e-1i
+.115360522775467288460089643559876754426467426738391994800429094856104168277191274569339366771589426131264097333647853578046852950673953447893712554490e-1+.176249685074001729536658658285568089788086941991044445705546236011486933740964263248001416096946320846821659281909460016371804634972037043101665224478e-1i
+.250822141247989997625191525188032778896080235049535079334142256494967882400984884276728153278121622243877441266561626642088476103299816428709720419397e-1-.647744736919311795104407886946491094065232335399432129873999771260403297166292683776170542535266922986196389572034992541959126895377264922953232779914e-2i
-.744448017397246503216555583270190125179457153217191684976691466846157217809613082596300522330150191587331084475022555587545029472510012404007149269119e-1-.323556454376179407000924031268736759607148923028949507907581860126264168151082203881066415681104051747827421010068777933122173802338282098703981636896e-2i
+.519547150235540555259573146872617241136343366693220389580968904418445007149984031038043603789859891215345604871745872804538525243276635377719764985054e-1-.219943682745622182852690684949371487884779641873001548048375855399690064943762202071090250290428326731142268206968526951245314488198331419683310724741e-1i
-.284651293365811982308550891993525567151816734306775062095319908972150198898567934602399819616487114695122233967018214712518700174424531078591104279415e-1-.607931398129126469756775242270777574642258150407271854208874122237651989966231843331523135272202688604967899528911585466699773272097506635091612482053e-1i
-.496617122483379688766906689736822377675019541119662696289191327371618104125699685728053232675555914300577448342889757683367475077992832347607481935104e-2+.524600185489578593587190054833312462522534775228206125749508279472256825910216713575272328895559658710980876906752595910707714899207329218146350155214e-1i
+.151382968211377426978424715743999490996295971180088282642334325344487145982920732679804319431547025219783739331833026332030224837425769349317555123757e-2+.232904510917966807567081110802819252270705860471622911688549971967731241174713674158054187749814274197941554450813943456950805095053410839687460549658e-1i
+.412142760326294119219493027155429853401371904930791227374305789174583778156671650140776532850638308383991887858750803495378591859533731679342517955785e-1-.548429551662681200068250282008359875222385266417577980520528999909991106679526539504843160891099298498310438732910465541128671885861694756513346369731e-1i
+.126320332817734526845602219992999688727751828123383806605577818522565642627390101412217769629035360869165350911544266371249354822400327615710946751564e-1-.712012711816512919982440384917922632979531190048909686794916230151835076032693068833478773007686119800160532297195057850469303901087279213260367381438e-1i
+.584482313150679860164022410482086204833552878375020201790863670664077997369782947596521901919811189643870227277627049090410923018261269050308832803343e-1+.896493855324626437969978621461020992246020357438105169246655653693935840809902802869567457905332572362145403504706724568484479516267418787178283007447e-3i
+.551933523895985748425197106881944006684168725682443276732290736501578965959113867010272284280039489060086386536943745468156373917227723444620579511710e-1+.242948583999763061885387754192814580896017882343801656479311466473979889568670802549815786196694276492802015025556680035512778374454022912676477397617e-1i
+.105113746884674908170017064263331227933073787524686928713767634285516545814377190250280525387446774568012131150185313656220225339464356168263486684732e0+.721240360619392157135094522427783623335246512864702297802598512885288816183503355749517739637982013979737043667510330179614805931168689185166800061586e-1i
-.533737828356057850358143474205218687199298724599661107144063743748548303485055852080561129411107692112911284968420267706701888841728557580052108695232e-1-.364484260097210293260249132071629685207858031828117592714683374375402999376232180863171268777230031563423916283680042093376504234625604610740917386202e-1i
-.864455142264241416598536907520483492898540274841491562683280539256896677309195626450645943922699356498174475378721892992717195324184290813927956882746e-1+.249136129466595488614597611220683911775336672840624589772676610660153326763328786762545840709339165414696074272071760112412006033230512677950402091745e-1i
-.762313923216288443872892084816602133235876589559000099701724219649443056645652064311806494149938048653736382676652108034817343825121480535342414235398e-1-.232361546015360049851209346771341345676578439450121037910734593880579446172211907162988488570344246084579658781176694969277044145886488781127044506608e-1i
-.276293617288810002652515814035577076347631350955480818446008738474099842665810034118673836614573529000452869836123973830628677646629371178649670406873e-2+.803609735601021487881494133700576999087599079412253521538873807886541967598040837934178576865014033053977928142640581982340725353784036316950130150542e-1i
-.206156955389624320332596123076279282570189170242364800561056603797536624808454363972142944538079237819478243483279400606703289560783246508292627476088e-1-.416552037377941178783406645537237729691079710469274607654945348105786200245434892822324859302232139360672106274140614373247588655602751502896094355667e-1i
+.527134719298898888468817745464554334452964195285281704336585570795209728455274498064248307988207165254279233030137557276316798959828905960645165577328e-2-.699763063311209125694491748566130875707486787403151794966721078295584357647164745292990320050391379753020056132009355221890901082399557885474603394350e-1i
-.538930580120150368277721304326690848437081805761095145899337431678489352027889573555176605573865171983647541212696412843698200769310203389987458529824e-1+.321828320238010634797752925847633345344403037305274610327742064930411058254094415299579681237089141617577731913345505314143063348199941693587302510591e-3i
+.361799682519844465471019306787442095710365664779610188310456270053011336670661218616007639917558760796743293289021579294618252093698172072202861373687e-1+.457558966985515902426253892360696185870356192913698573731792399558432480241154516597340418074830517614835282588831763078018783919079129903240199573320e-2i
-.709496364491829156280273969813468923385072715244206455003200006440249765748571663997814262774551455006881144310521595824118411901226996694124651959801e-1-.230176515153661631146275830127869846186234356423570787983989581472703874148855153582997505508844413812614547174128624782415181269393930730864317886696e-1i
+.834049275289242727665189601616763174159823665150119854076929158256842400322380268646956652861957299405232430701983087373634027121602492027130963929642e-1+.841993243469182417612711527548042645239131687510398933558957331826650450871687781571497436687859825542287124348754948308808419462143289688436553194579e-2i
+.135322744920102755167720909997991755868742073658927173376212858003122864740091152722816090595721287795913482973886290468581455644087963989463412273952e-1+.154786811175863715583275260579209180756285765729957619599035612786907049112043841817711571660632928644809495750884221848264483509932768776996687882392e-1i
+.177340528016568506361429742559776852040507950682503509483150624099225646993281916809749961928277219737450225128631427173181324632305890990453700395584e-1-.184340627131945091279247431378893590427736993271381327276562376785235383964569524152512126987320679433681100649370222703381346825512094668853770391469e-4i
-.106386630813294434075880450767552543117106927010921736003954769069052381238398418762363097407496424193667307079423520886296867800051216965644797907484e0+.269597257842699199736954452044230392736379043816870374069207962681701263035601468029982113799840020128591938755864662275394204567192300013991810780259e-1i
+.401107339940365038052198173711887936381476299568603125631954189647974879211153866565651699572234626538554683834420179247057001056832780388531979330826e-1+.287358185765331971547261061923588742691393631043106503412378578954585494749874237567207323674929225939359331144990377348997588542958301465218957898614e-1i
+.314113999172831976806984880160966863488620272468377034252813912250115400460482841841429283671476787959366186970263749001376581881665058447842841492815e-1-.697648047042745975514288907453450378027855625841817838384209870464305688583815635811200347457628408137076255632026802929259811423776874519521566271790e-1i
-.937991406951110702599324778572562851996917990211092294292880270316974698536242962326857770009621690732058232319918019544098822867213149026759854274914e-1-.168099128897259140489550839707226390968138438242426085927936305713397359189752346397068742081178541310948005997394314192041891733350734224634480264957e-1i
+.424009839108448837307871064005617180578199219114053115234192197403420262039949393604398658310235972070896813842711814623438764289541195912909275285242e-1-.967243313613051931215054783221213308916783641053043685834373633410772796585137386243665371210163055494948327052809069450046140716117497066165237735819e-2i
+.355271544936269849210836873776863533632785750091130869559701402432157014879882344279176729380180189060211034897752545207355017532509323353862912609274e-1-.527909752637471896239247789771504939031833784138009187056978256686811485616359292114387802683973684180261770931850244257897707011376127286701529414101e-2i
-.163731926798272866328479079386321170606281508448084508221449124906050014229900552352694183941760445261012584469021076704326706818225695037071729915873e-1+.415589641748024465746082790251661597444339119741950614392520198857074355873373548605731449405831807216608348771329908709558204810747961217940647492442e-2i
-.533737828356057850358143474205218687199298724599661107144063743748548303485055852080561129411107692112911284968420267706701888841728557580052108695232e-1-.364484260097210293260249132071629685207858031828117592714683374375402999376232180863171268777230031563423916283680042093376504234625604610740917386202e-1i
-.760105759842683675308135134052716546993174599904689205789868088764628004141037951753717459984309126668389772822717825305601969718286172825093492081821e-2+.821282494854065681335449723695612780138201448758941700824754471947210578064899979772968139968725630793694072850897192396542651378538045256423808330835e-2i
+.270133404033464743816592518272288111369198649147024074442979409210908873373643272448920203962316101886039945303131517931441016908135479193763831427504e-1+.449840719145578161894437593801625294513305335085701690998690728854827128055165633908176594914728766935879594570360675400676043379595600682471904283706e-1i
+.361905560515401564233494920340781617902033442568189497834780108691246617159062612738813527587226560503237887657942524851896711977891833954876123236788e-1+.221758593520441616731677298240702125808883571514110844543534793570024067583305959376736940194796103236916811460485720048066500481811717575577261807472e-2i
+.138427664229102229298821725893818694984728265931195906228241353665417648412568369683843676728996389447172985737310247249263000376995801227109164076658e-1-.382258836635970737565867336464637247362488446101398741281932244576260410947175168489312012139885152612841024277285450415087735315003603143105943491241e-1i
+.144256421101723862934975347887498553603305734403632676893211378337939073199204541019780892495668570493595132693130090645668725517937209100520045750420e-2+.405541060816407965805053100732308747243261445345371114037940471576287771753124213926288602720575597641970753303246568151624783551121544897011913049518e-1i
-.418436600137216704247310317659456688118486722264549517651952940350864056534509377700515415413733891126989577901259893830335664692372370346155693863706e-1+.278279384863447418110864150140249105840011142445729911614410672157686832284641120338884495297007200024603600676554779452225816851466790131074695465479e-3i
-.231001226579395573711519909190963824046092326757324968727490662673972199601591222833512010519015856848311402204500168832554292327520347897741118887808e-2+.339009302121675427957629599616959522129767537582269341566781912958619942355671879749731987298440675123832876262968736863629957482289443709035420365466e-1i
-.170439874556723403414809021401550436668688276205019767262022694751388287705010404605094929331416532716758568584221980456098082846483699262001820326277e-1+.312065794651215069169315852420427855437642295732373836192495193144858470836215296349848929172746142490242333708595686901797646771997087475429483436763e-1i
-.376016371937746555640854712572907991548608195714510105192565545241750507603968342191368950787216268488220648611581812892175464242095327808201340273052e-1-.191787753603029359040114697778873305475838710677861491431675641594964464272801942593782528500713863852329255996622118253671442083953608352426440538995e-1i
-.262005877084257951970430327211528815398390282435880783354029281422527492837968353197187734749076606281233721210235928519712286629264013147235816387426e-2-.124908262510721039894219233767329098619211745513875226898147527225176466541083099315227968428435941767370605366139611213241967622942627532542749064775e-1i
-.197384533029310688318939736958474000328978137938769849273915891449149007859861237371583871553229248870052076223206295393494131781320917250204244212161e-1+.224782564500348810677918734923338409012740554331159948497259066175727383128948326533358465081444019980898597726643102252973375303837318582519904313708e-1i
+.200350740317967179298356019292978610199698516425615423899350875758374353077903460519997543228699939612442887930147872103242051348538634032884604828323e-1+.441696945029686567449871423727402680810094973629939429556327823460207901041523589832133730962632170146204284488525237159443378848440648783505173928539e-1i
+.158630077403763643580736065884762255543640505714575100399633013652507097559071597244488361095114056053437046138063608069270403915684549531420055897082e-1+.268510825635458184065450516442497494469192756703710363038596261850377138895293643866186276891498461611193833470737274524779131232411960660637002634433e-1i
+.385578152305543948622289223590382219059828050467355869023637119075720363885340258440902124380239334495572467432295334824372681816630350695803990555018e-1-.132158016010828894353491594254206609710425844996609245118019219095775231652224342451769027444996858630716716037839335081215648542254336468892873131937e-1i
-.847671676232116087894061120043265138567117426731482759097091114287477818346821844177618024557911813131810018735070539804069529152767310481277154601677e-2+.246349589240156242462714529307498914704279423839825068334656643688433496764146942984556046860261519499006325103700642826367314537566178374319692793863e-1i
+.115614558921211180304625437907479278219966637677999108710023286959533466813051927422683170765166701414263751243469774278599628750996992853221682728022e0+.594850135707665166452424969391764399971649892793475597649869560554844187463623337355620662162516639879047638397307270418165875841796699074482523361859e-1i
+.355271544936269849210836873776863533632785750091130869559701402432157014879882344279176729380180189060211034897752545207355017532509323353862912609274e-1-.527909752637471896239247789771504939031833784138009187056978256686811485616359292114387802683973684180261770931850244257897707011376127286701529414101e-2i
+.105113746884674908170017064263331227933073787524686928713767634285516545814377190250280525387446774568012131150185313656220225339464356168263486684732e0+.721240360619392157135094522427783623335246512864702297802598512885288816183503355749517739637982013979737043667510330179614805931168689185166800061586e-1i
-.428725425229588625220968939673166802579245033074807385169614979906692752621516755881249903183105209663798488821491410654303887376143051197921145630680e-1-.389935311629213492324239064108095096280394423133394360813663556609774655063796725176515245972284811019685180783824936605145910465359652217543012006396e-1i
+.248891163749603829511533688355262486986034724450286493170541692283786556897096362108017038745528600065651901973969042699893978366996839405466895603085e-1+.364329688460820835480099223668669749193687795137591516994406937579360873670841724842575149961145055691093471773515121824228967808564683164929991075794e-1i
+.243811359679496923117260564368372462601032702137011144828447149426286118279812900270785477227777798661439993604214900582571094455689504750543047343986e-3+.196869213718326555323431424650401747966096066817891128150731015314313533805439786089122507049175919913290521539317172695282266367125597922374605251390e-1i
-.333074327348296031779930772938779354342434592461275266745840389379376031999548657749278205086069912484862219959721547216149894626965034891445057151300e-1-.590747031379041367217340783587364539523411541975745952216473742316338187617828214362316171040501324922860703959141379534167492708741404317058132896729e-1i
+.181313641096844749159991430487366376315941495909220764283219787732506101405730832613588326485953110624447711255664898049978929082178172079568373523162e-1-.168729854833580553682730391035922845947773352708218481216184075660191848283822017753950223052340491171064189154158831525568488886322704988187490485810e-1i
-.612260061294570136356522982080515105747617254416159957206361651455888197455133032238820985581580181759771035850353292099421867696832153714880739177729e-1+.202066710178618697878355804366217554217392004715764832237904936253701952974191033788403321422823631877261631495662604982562334246695710573110454159741e-1i
+.291419139171094152053773675675148353549396796020814460241413213168143805141989755487099815005317203557700673308297922865203361255673088283571018094896e-1+.699521331830610549252860251023956085683542353492519599056755198590411016705330329793216030658381846305255133673782439485715328833432194315088780726835e-2i
-.468559751476748047014998041621543335511076804658284146748199950170029333844167606438725043523859895058090145058419024551432808955460650467712836635750e-1-.254659576736817069123647999423248609823081867976764367902448386011803180604258422795348261724268637132855461986945095170984021363429409720500426298824e-1i
+.363443374541512166530970490435970095895390437840848655710336781407331376343909164024843462503663316105297095046638236572379979741435936157278984998211e-1+.254910256555744487752532561497433189063544310026968539122548990078051214932274660105593294660360664064441747422376577035964727195045498729353782925195e-1i
-.298396359582425889012616993848829213619735658079947846897064854076108293310153687467206962959010179004560576904587926020657131009875844608797741628992e-2+.450132305945890856084357427723761014929936542572502914250654088869784953813396989881718154268925414736277415438401069270097042522991109686144723663733e-1i
-.425616512387596050364010403728614129504158516614642833137775400347596141205657277820620382916307256083847852447802489648154398803982873011669510219922e-1+.975454207276690612032709448550489546909354182224901212563041066265196503718328152084610919005795215916262548607472313088621660451612566246375322043388e-2i
+.839810297437468719685565126167287709962461846069752150910099403506025386941195442741541571813299805766000437745602694939144215654168100014490505432663e-1+.296238333766161753916404200998502453421028003477227679017134320667295179755572645458366226514539165026888923127122283752935902306344025353761129995900e-1i
-.491983914312081807900562871858194759440629936517477273615720646698360419435882921408175305000306031178756008530711822060678228494459931455434610528785e-1-.133482970576288877190803610661538188861777935815767887164245218792922574761273619252174509164983198800051380435293346662878499649766180945896782842047e-1i
-.120244389930638129246241160530613343783224072004829049712272319330909862569974046576717235440605210227948407670775645015045525614818866712305471563846e-1-.102120107555117109521036367458534306149325968560468091974727532510567364971389183011482195653948510288456407552914033497724421227630893445333082969667e-2i
-.207048239788705445902770841445134671814841534351970783061704340079179708579211909884924415090516842702827776448657595547625037734024107447053442174870e-1+.120670552751781779081255563884999307581710869270033805544694838866950317884841674959234717654676937831191622198915366969346465203473294541170361114841e0i
-.847671676232116087894061120043265138567117426731482759097091114287477818346821844177618024557911813131810018735070539804069529152767310481277154601677e-2+.246349589240156242462714529307498914704279423839825068334656643688433496764146942984556046860261519499006325103700642826367314537566178374319692793863e-1i
+.424009839108448837307871064005617180578199219114053115234192197403420262039949393604398658310235972070896813842711814623438764289541195912909275285242e-1-.967243313613051931215054783221213308916783641053043685834373633410772796585137386243665371210163055494948327052809069450046140716117497066165237735819e-2i
+.551933523895985748425197106881944006684168725682443276732290736501578965959113867010272284280039489060086386536943745468156373917227723444620579511710e-1+.242948583999763061885387754192814580896017882343801656479311466473979889568670802549815786196694276492802015025556680035512778374454022912676477397617e-1i
-.547084454811064360843516805594541362339605695829414113814505305897421663256147427245864931310555325221577020004974826973602866778101142989117342264936e-1-.252127720489575909030615124814196789615836025820933970758666987822780300164980704901167658264925955097588036535706469542482595744784739142821834004823e-1i
-.234410118188506311535702097636423732116589013528025511412033699952881781784953726263678937085131916255745592365703259616194689862992025042911872369770e-1+.432426167035611600698507163771755675538786989222468225053353984003834419148253503075811188511369817796771226786900422200833605688124582328240294618175e-1i
-.307798885455911299578874096009428763587314299461749663404483819981123030668245982913574692166733545398913257223287192689402986969140286811916195591392e-1-.166087973010927567149646981734189333589515772246102202089777006656369799865673115107769896575240664714701953869622996495452107402686510942433317232461e-1i
-.408292594782326424281014772431510115996568234857639503357737971546315029660261461293642306407238460542677503576826174430674837758726600511531519128339e-1-.588948631984440744443287316354800926813440131347068022006192151869038509040098241200934904544608247572019853381102310362801996399518407386314239606210e-2i
+.435555791930840584412697635006692095498385460229067899305334364038844172100863057076042986673967003422950377602254148019354918848350946343384896126967e-1-.350970061007490242160622284086773671211051285830801093811940109292430306195358009054480176867637150078967440731793674717375443752874539923816759513436e-1i
-.306510374330035336712117678509499869483692722355441785713780251077087452121519770519386831920376020597634486934140294751617444917710178027862996452195e-1+.473889081715651282434676903458039342085207135572970535940199590846092671071318489717812069736174422174521974136237965543557288947528871303353420898803e-2i
-.678316873849987800908434160070330279885854509010858631970985643929342504368226107053006468976191182506971287940440502623864182679759504120533690097374e-1-.311342203616632421837662333964926257520058699356297731692600872557900818613488977090508430927769832581854811504486273192780001603181523077971759222543e-2i
-.648264746666798894045179755829312744193228496712525234483518986124882671687395782722229635496197525150709455975951577824299740042417097716195672422092e-1+.417471553315866044123778710542866871953547220064233697446438951068359052698229817813061067066163040790140093838604971406342296409701752368748520366527e-1i
-.126779293544778258574160417614274672021403322906974532537250311573329699849862310347393329864840224520427495696607530695537488782406974860782967460119e0+.383380920065957463971210279206164333009002875346503988550041473776489471209353792997795414569945628854787730360986803562537684909448567207603203960775e-1i
-.537970809568749445500681365948964780123327788931668591269140469016727382428415434991433173720279175865087071420033527470889160340319504670918080515598e-1-.507660258472528713595162401538263609231953594786622695889508674085796548195415122362344890941625040014837811808704900699344177938828289787112006094050e-2i
-.252326701220250635883187017114838713704023345778530281440136766431898123867531769138427653145688091087122470294304576638928966132315328731955245002922e-2-.179566862120191639179333437618514753388800826249177888771770949265642454344448250314762970372257481740246439586805644628896402994094187951030331990283e-1i
+.972884731809055477415194929295361109452425949171494815149681304335683453447794641481970993446219352475174267569492407999566070675569691757601926660219e-2+.186825667013251335167825153308484238804928472278479076888324300958862146313226652404459023535283382733621789266597886528258613974024977971869289779245e-2i
+.334180862514069132247581376047393248794418582028941196927039934034641487654427699950117645470106648976361964757890686861493235780496556565449188532869e-1-.122640191289214208767912620855259273397233558601842439973944825565475527957000313770924104299680617481131676673412061217656370187050368918239127087923e-1i


==> sicfiducial.4.a.150.txt <==
+.201188586486865892934562815966788267066345640134578718323193932502027587268017943494229373621004224597698594108508781848141130608661012520784139772076e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.600433696560696887006118470415683667448362567624323311296932652404982684483243126985293993760750527948716107120721567235750511726329870883931220164952e0-.449896366908118139024170227530916635010752262442571402971462779569712158986795193749913768158557300261141300388091672158931533336300240347149021956720e0i
+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0+.485712214091264039091521531768121971098467941890229613327072671969708358880907451267256755301065882762675210599177202477041123456785986996304266307416e0i
-.399245110073830994071555654448895400382016927489744592973738719902955097215225183491064620139746303351017513012212785387609381117668858363147080392876e0-.358158471831459000673513042372053360877156794476582103556098923999961998941122575173429871425085825015339102110855303181095901204857466491552443506954e-1i


==> sicfiducial.48.g.150.txt <==
+.197296208595109002344725586322065041252032882449413513892646675838656133094996700915284572554842911217034271759914505399199890957736935828531256385689e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.964626666124874875661924467408040005351294165577908702663011776328311452534248574007155560194789309513457202070599013595248530105235624358364649845691e-1-.515088001022594448127374686064497426897344448130651144975704846369486730783799516048876138336422023513731192463179380850091922504225621381017847651960e-1i
+.184043004822758363285170646607641503319270254031980246720713200053854514658890690651408317701765655730064467028005468991024779044886192331286477073149e-1-.545659572081442050107326979341595783626109850042325493879658425198875516516887613824657043922868378657470501331674042453585471177408267292549626277880e-1i
+.935556213825765542804598573253875208759127033557698137394274964506127395349504944507528851178626719450544789343504285441372708762340915724093502741126e-1+.798569903037752063039955304729386255909479651705990696113129295820409281213344217265062813867447791324995467166950561041785413974625967455493463620410e-1i
-.541195319515221446211699718204675522158601653515753830765035457361101118822648732886620581263307163514186815472811768480987082664181438376651171139949e-1-.120347188835593930560869861559650547298670375544991471421681765710637960342768024156342136969373407579747817312979757989570432646957777627243262452656e0i
-.119637072674688467985441004617122765297152316678460355681565421139507803584478670304409918638853596896558017231272452426517234947089248776356412806546e0-.149479846078543179826663902565538834864021627599374421457529433927411195627037935247326390517777804415141845057082431674243810721056875581422653170017e0i
-.115724244398518686116666379041013135700144769406920914474242412500637239970143333190130506265728147091297137394976032454355999263205763901338934546249e0+.941006059804890280237825505296802260758445465909048478646744322767201566437080122131187213499839593246437183184906289707056998015604174846497663949290e-2i
+.148200773051752319000367046635298085591148994665567362174199492025259792509095547468931376203506046144458800805043529306411217719941776288228586970043e0-.169123713204985885651770375944378758399788128565381810154700516718016288008271275991581345602009185674890971328456082940175659583674461402976836489693e0i
-.426354777397804754009166917991602296168487304665183897917028666519552283372693972774220968530837567280980000889441383205916392138936778501045825568159e-2-.225075928406768030274960119652226047255133226314742525548008847702317463731406369665678821272131817986998497322886926974374058742004270730947511160032e-1i
+.110265459925894630101851623667107936388858941264181669683847759174037602123989368830928143799084363506704980125684083449529623777113279334575530296564e0-.114372597898864066007886800745668975345703530082367442578898981706768463920899906813298292374970165354317214703456268020134335314535945687253805856857e0i
-.184043004822758363285170646607641503319270254031980246720713200053854514658890690651408317701765655730064467028005468991024779044886192331286477073149e-1+.545659572081442050107326979341595783626109850042325493879658425198875516516887613824657043922868378657470501331674042453585471177408267292549626277880e-1i
-.391279861128162570974036577351713030448193735317880857075649148986069315397680419569372693382211027626453967499968264802989589383701418603158952047694e-1+.762970996751993549545557510563578318291466512821088362757320993314908727164849247554121950497747894247500391655107442640250326865426365598711637373648e-2i
+.112234805306865406897169037544598324752780642449252607787420875227079355310510484852806522149644857437667677448879991501266218335700080438723813452298e0+.693649244003698934927632773687958725612142005642986610993441462671688902241005341685768998263448000842531088860295590178024160321001739034673046499831e-1i
+.514472306585104934817818484063376641436981056494507703752789151096080747656577263224054967677556596340254978580441856973197612471039777345422238038797e-2+.370306658221309858493739665955855366998888964769099198807998218257052377804293916103711650896592236750393660387785365289364306021322474314394226625780e-1i
-.340034568031671210485802298475195978806105625207357055950075136878943603190717264778750364066672126977921209130516486167949574877271709719287961498218e-1-.158374989161718680248196101834219547841672351821363592342918963337250258975926942402383363809063436862617351245590866161372588928586118904069345949215e0i
-.823655589573497144803605794032496761877027090077246276025160546724703870356425374410892496392379116907088533224702397626225811863170567692984267423346e-1+.169879446668522026976890153488155016276116154409648214535431298502211302737752242418927316963262881793180731865211673358447657021057436409209007039115e0i
+.426354777397804754009166917991602296168487304665183897917028666519552283372693972774220968530837567280980000889441383205916392138936778501045825568159e-2+.225075928406768030274960119652226047255133226314742525548008847702317463731406369665678821272131817986998497322886926974374058742004270730947511160032e-1i
-.964626666124874875661924467408040005351294165577908702663011776328311452534248574007155560194789309513457202070599013595248530105235624358364649845691e-1-.515088001022594448127374686064497426897344448130651144975704846369486730783799516048876138336422023513731192463179380850091922504225621381017847651960e-1i
+.273071916104738595259051708002773700355021703285215392998859010869501031719527801989065166631276750741347950971998252857443841619334457987164996223358e-1+.294669399074535962435759089262071884256836077274096473803767185047294455250578275652399608436296154266299268055397286973843748268769486775801566121769e-1i
+.113517481723949723432902384568657009398166611730464902445086478093677734071882784265670394353471725425444579475548718518648833135496433024709721421409e0-.761507109308548176672046326524301238086880709534459797238183507917945383073266701444568257563304084614865655414523736496437486362562896469300439978407e-1i
+.139175921820882855090686084048869284739388448940219365407705704321211481558995581790364734252550432288089620101869450506751810536151652670101059244616e0+.745824979219642427289534135451179438128201522737556416105153982657244965780935992189870678163483697268558265989751540694995822511631434416799599128426e-1i
+.164343485191926783779405156292703832462224138588992044727523192625233663744066644361313788700828563134646824918048946310474438871953714195615510136212e0+.518247103224201878008368738189192260343011750723284649609428429292124648188627883149552079904312515423316067956478327557569563413060926064174896024915e-1i
+.340034568031671210485802298475195978806105625207357055950075136878943603190717264778750364066672126977921209130516486167949574877271709719287961498218e-1+.158374989161718680248196101834219547841672351821363592342918963337250258975926942402383363809063436862617351245590866161372588928586118904069345949215e0i
+.148200773051752319000367046635298085591148994665567362174199492025259792509095547468931376203506046144458800805043529306411217719941776288228586970043e0-.169123713204985885651770375944378758399788128565381810154700516718016288008271275991581345602009185674890971328456082940175659583674461402976836489693e0i
-.197296208595109002344725586322065041252032882449413513892646675838656133094996700915284572554842911217034271759914505399199890957736935828531256385689e0-.248920029512233687926509005930516610470497681788429272037780032381807895947747386881329756122643747545957068983211526965276278202979349446798635926108e-157i
+.106286403392892829113492164679583190928124104265575739414029576890012878114949366299338722550247610145973680146845565457404982981744201279513876358288e0-.527690633727048099985721129219796766887904909772045637868849755049387219561836297347390016259889980577043520126947941393427754538766537231356768705725e-1i
-.886175453564654373064375691693416293975511908496536884947421181066289987035923985484984401076154191270132327855909604381192096722739318095538401369986e-1-.302090366371248440488506347813066899243698637216394294386242753734853539651345819138008711821757608058714036281225094595828812029801462006434864938588e-1i
+.343947789617409308558813232679081167759697001683196058468470689332730819067373635192014028380609590512971648642244629466936896367964892839206793097171e0-.598616891552509412294293289387677657816220668574483423905111160739507954527129077220075251966251870491756685294381933120878207510185775282229761612267e-1i
-.139175921820882855090686084048869284739388448940219365407705704321211481558995581790364734252550432288089620101869450506751810536151652670101059244616e0-.745824979219642427289534135451179438128201522737556416105153982657244965780935992189870678163483697268558265989751540694995822511631434416799599128426e-1i
+.514472306585104934817818484063376641436981056494507703752789151096080747656577263224054967677556596340254978580441856973197612471039777345422238038797e-2+.370306658221309858493739665955855366998888964769099198807998218257052377804293916103711650896592236750393660387785365289364306021322474314394226625780e-1i
+.115724244398518686116666379041013135700144769406920914474242412500637239970143333190130506265728147091297137394976032454355999263205763901338934546249e0-.941006059804890280237825505296802260758445465909048478646744322767201566437080122131187213499839593246437183184906289707056998015604174846497663949290e-2i
+.310420288945888625436718765930229115204381381052904219960103293720264669505311776369997516920536769681503838670915503098158323528739275439836081845936e-1-.834164643960169874890594507584643749157959412480120339860743102059831119580273414778988930518786196036657294090097276179013978738274386893913022208670e-1i
-.764789721901416548342083508653578797334390275686695254466887360920123787539214188744487322731504900353620052991707348253827999705208711112077867997002e-1+.102573191338268592023112892671400579754765405295921574870327341641607530801661584802010167839787615055782216737349491708438849034405005429239176725667e0i
-.135964120053386036833609642351526067502619052848160816790392462456290464467951492053529124170548213366606069395578761227666194273479445471678530469995e0-.111118447125621008158716349203325398166905706895798350790725108878981858031447117504429893396278020965631185416815666263626809530229055937537681460589e0i
+.886175453564654373064375691693416293975511908496536884947421181066289987035923985484984401076154191270132327855909604381192096722739318095538401369986e-1+.302090366371248440488506347813066899243698637216394294386242753734853539651345819138008711821757608058714036281225094595828812029801462006434864938588e-1i
+.113517481723949723432902384568657009398166611730464902445086478093677734071882784265670394353471725425444579475548718518648833135496433024709721421409e0-.761507109308548176672046326524301238086880709534459797238183507917945383073266701444568257563304084614865655414523736496437486362562896469300439978407e-1i
-.112234805306865406897169037544598324752780642449252607787420875227079355310510484852806522149644857437667677448879991501266218335700080438723813452298e0-.693649244003698934927632773687958725612142005642986610993441462671688902241005341685768998263448000842531088860295590178024160321001739034673046499831e-1i
-.119637072674688467985441004617122765297152316678460355681565421139507803584478670304409918638853596896558017231272452426517234947089248776356412806546e0-.149479846078543179826663902565538834864021627599374421457529433927411195627037935247326390517777804415141845057082431674243810721056875581422653170017e0i
-.169821272059167980059655341558513662704137786939924743492389961025391587472133757719985089593233948095881199961373713856480793438967551855630432834487e0+.128285894747021345013573040151095300046414755392935780452838374125636492100409610158763020310378691484714528099986666818245445511390749121188998315027e0i
-.587573568755683278801606511158110038603213392119991059585233878382369065003026840662053912516014146349081840080784291055182660263761383812727227870711e-1-.146594861909340678853646222275636214505403409277183736467112164232107553742224244347918498896748983285157048552779744763460996166461941845502222513667e0i
+.764789721901416548342083508653578797334390275686695254466887360920123787539214188744487322731504900353620052991707348253827999705208711112077867997002e-1-.102573191338268592023112892671400579754765405295921574870327341641607530801661584802010167839787615055782216737349491708438849034405005429239176725667e0i
+.106286403392892829113492164679583190928124104265575739414029576890012878114949366299338722550247610145973680146845565457404982981744201279513876358288e0-.527690633727048099985721129219796766887904909772045637868849755049387219561836297347390016259889980577043520126947941393427754538766537231356768705725e-1i
-.273071916104738595259051708002773700355021703285215392998859010869501031719527801989065166631276750741347950971998252857443841619334457987164996223358e-1-.294669399074535962435759089262071884256836077274096473803767185047294455250578275652399608436296154266299268055397286973843748268769486775801566121769e-1i
-.391279861128162570974036577351713030448193735317880857075649148986069315397680419569372693382211027626453967499968264802989589383701418603158952047694e-1+.762970996751993549545557510563578318291466512821088362757320993314908727164849247554121950497747894247500391655107442640250326865426365598711637373648e-2i
+.541195319515221446211699718204675522158601653515753830765035457361101118822648732886620581263307163514186815472811768480987082664181438376651171139949e-1+.120347188835593930560869861559650547298670375544991471421681765710637960342768024156342136969373407579747817312979757989570432646957777627243262452656e0i
-.395567562999276114540989598666461456417688281300492309617559501226864599408544283228699447546636857113079482167968451034731511295740910804404071618700e-1+.279814894549319778422561251922974710769120512390345274084942152420064865476168956439465667219905573309175571038261881261721064655456673136090162006739e-1i
+.169821272059167980059655341558513662704137786939924743492389961025391587472133757719985089593233948095881199961373713856480793438967551855630432834487e0-.128285894747021345013573040151095300046414755392935780452838374125636492100409610158763020310378691484714528099986666818245445511390749121188998315027e0i
+.310420288945888625436718765930229115204381381052904219960103293720264669505311776369997516920536769681503838670915503098158323528739275439836081845936e-1-.834164643960169874890594507584643749157959412480120339860743102059831119580273414778988930518786196036657294090097276179013978738274386893913022208670e-1i


==> sicfiducial.8.b.150.txt <==
+.178411044886544965970984921523043936990843037623434183210980565555129172919014916369845099175118745186723005453795245331934966278680391428072353019502e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.249488277892734586097062570511462339521248233031639510341364440725264165228327102871085732221760783230621848401899563307013782574938460671931810349619e0-.208563880527693646627841786098657381577427449693435773688885122026851347477046900592243184053479097609951265959587979788288335652948819206557191541197e0i
+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0-.367200443530720567152726150802726385536885435559605577035643276414436499721658296680002832551479542069801645760626086658579315949554945164247409024716e0i
+.482593541666391072604337757548973179521515493802006680672253835554502333234917964858052662419826331035388445752595333316058327830651182325017699177639e0+.407291328538473445275117479845662300035468601134890548188460339276729929923630482328241820013974592365370775107905837200844064957032857470098401540505e0i
-.178411044886544965970984921523043936990843037623434183210980565555129172919014916369845099175118745186723005453795245331934966278680391428072353019502e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.282304146297233360063857559704848944221005607862402414498988678090020091916558975130801182274471867176762311492541446930798521909711420702830142614522e-2-.310735966822867210470971196218427699728223767008844873351721156404774385021059429501344972254122283882341046004063248115482817190621504374819381253296e0i
+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0+.367200443530720567152726150802726385536885435559605577035643276414436499721658296680002832551479542069801645760626086658579315949554945164247409024716e0i
-.230282222310684152906636611440462350558057204691743146185899508048337967087425272235658918375320829132998974235770355539736560036615607446057587401874e0+.112008518812087411823695502471422781270182615567390098852145939154895802574475847765346336293626789126921536855745390702927087886537466111278171253988e0i

